Improved Dwell-times for Switched Nonlinear Systems using Memory Regression Extension

This paper presents a switched systems approach for extending the dwell-time of an autonomous agent during GPS-denied operation by leveraging memory regressor extension (MRE) techniques. To maintain accurate trajectory tracking despite unknown dynamics and environmental disturbances, the agent periodically acquires access to GPS, allowing it to correct accumulated state estimation errors. The motivation for this work arises from the limitations of existing switched system approaches, where increasing estimation errors during GPS-denied intervals and overly conservative dwell-time conditions restrict the operational efficiency of the agent. By leveraging MRE techniques during GPS-available intervals, the developed method refines the estimates of unknown system parameters, thereby enabling longer and more reliable operation in GPS-denied environments. A Lyapunov-based switched-system stability analysis establishes that improved parameter estimates obtained through concurrent learning allow extended operation in GPS-denied intervals without compromising closed-loop system stability. Simulation results validate the theoretical findings, demonstrating dwell-time extensions and enhanced trajectory tracking performance.

==> data/VSim1.dat <==
0	0.5	2.5
3.09439255574185e-05	0.50000004786892	2.50004641696393
0.000185663553344511	0.500001721948618	2.50027853376036
0.000959261692279975	0.500045789091964	2.50143987977217
0.00386576740830851	0.500732926868883	2.50581238308791
0.00681289044380889	0.502243266671697	2.51025512092995
0.00982390829356824	0.504595086385338	2.51479630302475
0.0129023512722116	0.507806230158963	2.51943420999097
0.0160778343255066	0.511932914110588	2.52420590588645
0.0195131003784693	0.517282040000899	2.52934594028235
0.0231985901406348	0.523988611148464	2.53482609826511
0.0271304157496064	0.532183700575958	2.54062352980847
0.0313083542246877	0.541994472114103	2.54671743597493
0.035736042832023	0.553547407166158	2.55308888351466
0.0404214833918771	0.566972791283279	2.5597208028247
0.0453779576101808	0.582411050548044	2.566598174545
0.0506255300339903	0.600021917702858	2.57370842681305
0.0561934848533917	0.619998221544557	2.58104213519501
0.0621243837694235	0.642587781965551	2.58859424835675
0.0684812006723473	0.668130733135392	2.5963663621405
0.0753609456517375	0.697129394257995	2.60437135987874
0.0829240211978094	0.730396996533107	2.61264422176316
0.0914703346322752	0.769440551091185	2.62127253053991
0.1017115434842	0.817824820540262	2.63051521552329
0.113035013062209	0.872798964768625	2.63920850475819
0.124752115083609	0.930732524911175	2.64634760031259
0.135561924694773	0.984665844090562	2.65109948082232
0.145129309825592	1.0324906213612	2.65371175719539
0.15411368802435	1.07727783028316	2.65470303121314
0.162758751246112	1.12011405441365	2.65423513731171
0.171169785395726	1.16143154416701	2.65236482483274
0.179396363797274	1.20140790146307	2.64911457316236
0.187456831296985	1.24008473553531	2.6445013361584
0.195347281911578	1.2774129042131	2.63855519385198
0.203044506310934	1.31327011511728	2.63133608409457
0.210505536949595	1.34746367499164	2.62295216742762
0.217664181577686	1.3797207104283	2.61358271215849
0.22442329027373	1.4096609489131	2.60350990497429
0.230934255417253	1.43801174425847	2.59265136328398
0.237506558207602	1.46612885930947	2.58051379915523
0.243753279103801	1.49237710214	2.5678589396203
0.25	1.51815392610712	2.55409356290312
0.25679548571337	1.54565307499942	2.53783629037535
0.264712317527831	1.57697036341717	2.51718309994066
0.273821000706585	1.61203731334867	2.49110329873555
0.284218211930821	1.65079824073392	2.45825920721919
0.296051157399468	1.69327062505476	2.41684377488787
0.309531370028227	1.73954231333797	2.36439035727351
0.309806434430953	1.74046323040497	2.36326166329587
0.31118175644458	1.74505395618983	2.3575863205725
0.318058366512718	1.76766249659443	2.3284201014649
0.33517136386415	1.82146323486539	2.25029833798662
0.35469080547399	1.87865274351748	2.15214872684544
0.377927804209586	1.9411861006578	2.02409591445203
0.379102875646601	1.94419369720438	2.01733175346513
0.384978232831676	1.95901500681143	1.98319205040577
0.40637895389451	2.01003543326766	1.8550036964085
0.431580265759178	2.06446290938799	1.69874113780398
0.433667759688207	2.06871072905019	1.68565209192683
0.444105229333351	2.08937910611563	1.62025469549667
0.463268984685316	2.12494383695885	1.50114296787323
0.481470771740426	2.15602665792741	1.39038125526406
0.492247199402643	2.17326433311904	1.32638782045698
0.492424767717743	2.17354138378902	1.32534495791524
0.493312609293243	2.17492329583103	1.32013844307422
0.497751817170743	2.18174993589173	1.29430517130435
0.502584995838659	2.18902738591998	1.26657123106213
0.507999890640429	2.19699250476634	1.236008563648
0.514602537385752	2.20644166534827	1.19950559967498
0.522284849950997	2.21708169882344	1.1581397883734
0.53097851499976	2.22867715964942	1.11282730931943
0.54065088740814	2.24104208009998	1.06435696040258
0.551300053157112	2.25402885139239	1.01343293775463
0.553480616946218	2.25660953822456	1.00333211251487
0.56223422432495	2.26670904613566	0.964012896819177
0.571875243018152	2.27736391653871	0.922997003672569
0.582384019957942	2.28844128836035	0.881022950190219
0.592716421852935	2.29881079149895	0.842507175662723
0.602224657855465	2.307915830276	0.809434631953305
0.60232719361035	2.30801179907317	0.809090180828579
0.602839872384776	2.30849094383401	0.807371885730203
0.605403266256905	2.31086926979417	0.798879090540839
0.609809111174221	2.31489003053971	0.7846631489046
0.61576721777527	2.32019521592933	0.766193366895857
0.623591908240583	2.32693780461678	0.743224701332155
0.633420915972194	2.33505870027695	0.71637537384193
0.645580062571026	2.34459098139196	0.68610594718826
0.660675764859672	2.35567803429963	0.652778781447805
0.662815229746417	2.3571852209404	0.648414693097623
0.673512554180142	2.36449278914096	0.627814408055301
0.695770310499601	2.37854319139836	0.59096140102892
0.722615885442303	2.39359606626202	0.555909816536015
0.727463324317232	2.39611001540151	0.550527472950542
0.740824993839479	2.40274055794228	0.536893642673928
0.758312525695813	2.41079150602559	0.521514733219069
0.783389211619106	2.42120225389119	0.503771889908369
0.790155906853791	2.42379821569185	0.499731785974045
0.802204835428052	2.42821289214961	0.493153073561904
0.819031359737222	2.43395757334111	0.485220456758498
0.840520554957511	2.4406369928113	0.47702631692098
0.848568525100731	2.4429614272734	0.474433770650665
0.861771182712996	2.44658075615467	0.470624696516898
0.880480097606829	2.45132297223901	0.466129494154217
0.899189012500662	2.45564669308962	0.462587816704282
0.908929902431249	2.45774395641693	0.461048759350461
0.925197964290606	2.46102937899706	0.458834347330917
0.944487757577964	2.46459768770795	0.45674730993505
0.97249637175534	2.46921132774024	0.454589073908984
0.984840631936123	2.47104766019427	0.453856731759401
0.999409617795651	2.47307517973241	0.453074959890644
1.01819357613147	2.47548238296824	0.452203143124311
1.04975650065885	2.47906003486459	0.450944184398642
1.0609907390149	2.48020110605046	0.450502516462665
1.07222497737096	2.48128014916391	0.450034474925206
1.10008873683853	2.48371399015628	0.448743479326338
1.11861646980061	2.48515305242354	0.44773016647281
1.13467748049978	2.48629719147096	0.446728909671054
1.15531395807697	2.48763966147899	0.445231169737234
1.16644312884407	2.48830779033886	0.444320136720485
1.17757229961116	2.48893985716463	0.443333750650242
1.21228675663809	2.490708621368	0.439710730124896
1.22588267103702	2.49131877501417	0.438054474136705
1.23947858543595	2.49188890703307	0.436268897117802
1.26663304268192	2.49292047320115	0.432282028638235
1.27501267595557	2.4932107402348	0.430939724820468
1.28339230922922	2.49348911610937	0.429547982683839
1.30434139241334	2.49413696138012	0.425843862139594
1.32529047559746	2.49472041000248	0.42182298398745
1.33308013924025	2.49492197375441	0.420249678158857
1.34086980288305	2.49511584701781	0.418638290345343
1.36034396199004	2.49556924929261	0.414440243009329
1.37981812109702	2.49598058519863	0.410009895297162
1.39360569148904	2.4962483179099	0.406747075765673
1.40739326188106	2.49649822372538	0.403395183411328
1.44946967145908	2.49716974459497	0.392654992410748
1.46136070533121	2.49733309365488	0.389491639782069
1.47325173920334	2.49748701603554	0.386287969214159
1.50509757694533	2.4978581631716	0.377545122989915
1.52631633752632	2.4980738700327	0.371619169812128
1.55563514679969	2.49833676715282	0.363373809368376
1.56773055743162	2.49843435386538	0.359969355595071
1.57982596806356	2.49852621160359	0.356576092968449
1.59970365399615	2.49866555310382	0.351031392994106
1.61958133992875	2.49879166437925	0.345541626225178
1.63643343867961	2.49888920627856	0.34094456078503
1.67599127537676	2.49908502641958	0.330444195535886
1.69102030322273	2.49915115314209	0.32656931292781
1.72132312695681	2.49926855911758	0.319000119370935
1.74752905320721	2.49935708144054	0.312737127726477
1.76047330867772	2.49939728330978	0.30974885253296
1.77974218820022	2.49945217863549	0.305439526970866
1.79901106772273	2.4995019927847	0.301299470504891
1.81058138929135	2.49952991445953	0.298895794025103
1.84132749869677	2.49959323285622	0.292819512359096
1.86614191692473	2.49963898068447	0.288241927298766
1.87604759168946	2.49965637862821	0.28649616794895
1.9047701363342	2.49969894641383	0.281701348050279
1.93205659592722	2.49973436901085	0.277505111127812
1.94044056214604	2.49974524576428	0.276284394977004
1.96160631788954	2.49976966789629	0.273346233873413
1.98808990309918	2.49979526664813	0.269951195893836
1.99525055177839	2.49980245039182	0.269084736716691
2.03105379517444	2.49982429451728	0.265077085480593
2.07638255461663	2.49983130734745	0.260726938799384
2.08171677911547	2.49983574124585	0.260262715549524
2.10838790160971	2.49985260933487	0.25808986372902
2.14941047935902	2.49985895361711	0.255199385931714
2.1533038284223	2.499861670976	0.254950585303733
2.17277057373874	2.49987339743833	0.253770717309397
2.20968806074114	2.4998802389777	0.251808985478602
2.21242535076474	2.4998818664448	0.251676559695013
2.22611180088276	2.49988940042303	0.251040241191534
2.25894110586769	2.49989681001078	0.249679208938969
2.28756189550188	2.49990511259516	0.248662280040019
2.28891991976591	2.49990575467428	0.248617593770671
2.29571004108607	2.4999088832197	0.248398773145892
2.32192470818007	2.49991620385024	0.247622328360129
2.34449823063321	2.49992301235785	0.247032579934941
2.34786220205426	2.49992429538424	0.246950382982565
2.36468205915949	2.49992974347657	0.246559791448205
2.39515931014782	2.49993258903689	0.245929956759276
2.39665260373514	2.4999330904395	0.245901442276365
2.40411907167175	2.4999355168706	0.245761842600813
2.43326770007247	2.4999383806773	0.245259515532416
2.46024940158218	2.49994188121899	0.244846190388666
2.46117036420251	2.4999421482222	0.244832838906852
2.46577517730415	2.49994346139146	0.244766732241897
2.48879924281235	2.49994737561219	0.244450489883277
2.52006126390651	2.49994750524093	0.244050807694352
2.52023884108713	2.49994755182929	0.244048623640967
2.5211267269902	2.49994778414687	0.24403771390669
2.52556615650557	2.49994892742901	0.24398341809151
2.54429422429454	2.49995255243661	0.243758017562088
2.57043044276674	2.49995485723137	0.2434492674459
2.57252580058585	2.49995532756926	0.243424742728048
2.58300258968142	2.49995751907114	0.243302075804041
2.6180372844429	2.49995346026156	0.242883608505417
2.65716579803485	2.49994549549846	0.242393081356274
2.66287253535101	2.49994702171423	0.24231980170453
2.69140622193181	2.49994974564189	0.241937422480899
2.72568964212833	2.49994908313188	0.241440533901256
2.73287868514537	2.4999508651408	0.241331923634462
2.76030972093253	2.49995390423302	0.240896271545379
2.7877407567197	2.49995674123655	0.2404287625232
2.79628931234703	2.49995852395042	0.240277014424927
2.81751523667506	2.49996168978309	0.239885191789177
2.83874116100309	2.49996459416749	0.239472929619959
2.84846626110142	2.49996623497075	0.239277582830132
2.86459214500111	2.49996856110814	0.238944018894683
2.88071802890081	2.49997072252131	0.238598872784533
2.8968439128005	2.49997273225568	0.238242391939915
2.90715952152045	2.49997406230009	0.23800871252667
2.9174751302404	2.49997532721983	0.237770639912624
2.92779073896035	2.49997653030533	0.237528290425449
2.9381063476803	2.49997767468084	0.237281792474251
2.94842195640025	2.49997876331283	0.237031286077298
2.95357976076022	2.49997930198214	0.236904600881648
2.9587375651202	2.49997982699386	0.236776971734189
2.96389536948017	2.49998033869591	0.236648419180572
2.96905317384015	2.49998083742734	0.236518964416825
2.97421097820012	2.49998132351856	0.236388629272042
2.9793687825601	2.49998179729158	0.236257436191433
2.98452658692007	2.49998225906019	0.236125408219638
2.98968439128005	2.49998270913018	0.235992568984198
2.99484219564002	2.49998314779956	0.235858942679114
2.99742109782001	2.49998336361186	0.235791843601453
3	2.49009838544758	0.237585865312933
3.00226940753155	2.26967465152828	0.216383168496652
3.00453881506311	2.06881634871844	0.197074004764938
3.00680822259466	1.88571581200294	0.179487713828714
3.00907763012621	1.71883027088163	0.163455758095305
3.01454415477793	1.37238597708068	0.130067807503688
3.02001067942966	1.09593076752976	0.103496024648456
3.02547720408138	0.875396450677088	0.0823733415968844
3.0309437287331	0.699426220441312	0.065550197050332
3.04048280283369	0.47939843413663	0.0448656177166847
3.05002187693428	0.328630082176139	0.0307114456561156
3.05956095103487	0.225486415575326	0.0210281685553022
3.06910002513546	0.154769995174752	0.014395484401603
3.07841354629966	0.106718289558584	0.00986983949569405
3.08772706746386	0.0736762895863489	0.00676719382298579
3.09704058862806	0.0509657065503417	0.00462741872380852
3.10635410979225	0.035309543938595	0.00316360479313502
3.11576983424565	0.0244068472724928	0.00216923427462247
3.12518555869905	0.0169022240313712	0.00148692475041421
3.13460128315245	0.0117248972449335	0.00101763247315936
3.14401700760585	0.00815528014552767	0.000698508940610046
3.1543777597636	0.0055788736545515	0.000461214360883429
3.16473851192134	0.00389527530834498	0.000305726289667856
3.17509926407908	0.00279603966529928	0.000203124647057613
3.18546001623683	0.00208471961328076	0.00014089469629858
3.19527000701956	0.00161760860349987	0.000107731857411678
3.20507999780229	0.00130062062251319	8.86921156803742e-05
3.21488998858502	0.00107923374166975	8.04041756859661e-05
3.22469997936775	0.000936607973601859	7.9776864805278e-05
3.23693461689835	0.000953714979987639	9.91168003295489e-05
3.24916925442896	0.00104390159595719	0.000139624352617944
3.26140389195956	0.00119916048506703	0.000207058074979316
3.27363852949017	0.0013996130043502	0.000303631571989835
3.28813413992554	0.00155038980460577	0.000420585500524585
3.30262975036092	0.00172405281763439	0.000581412880712132
3.31712536079629	0.00190055149489641	0.000804940693048541
3.33162097123167	0.00207621269304224	0.00107915925156957
3.35249004713743	0.00225702306894846	0.00147335026213186
3.3733591230432	0.00244586043111963	0.00197204060669463
3.39422819894896	0.0026050466080376	0.00260676489846471
3.41509727485472	0.00274512611829302	0.00336656303190388
3.43675953711398	0.002941541746863	0.00438067836317022
3.45842179937323	0.0031151350758079	0.00556157944007341
3.48008406163249	0.00328696445342978	0.00688861587665372
3.50174632389174	0.00344051525001278	0.00844305757757103
3.52548757780179	0.00362345744106453	0.0106682515792448
3.54922883171184	0.00374217749649306	0.013248903187174
3.57297008562188	0.00379463033898083	0.0161692098120832
3.59671133953193	0.00382611656617948	0.0194639330395526
3.6225769283	0.00372713004434595	0.0227732380917064
3.64844251706807	0.00356885030676352	0.0264260520166997
3.67430810583614	0.00334729713487579	0.030608589270049
3.70017369460421	0.00306679914626608	0.0351090006292977
3.7216031139859	0.00243786661424715	0.0346001994308049
3.7430325333676	0.00189132121356036	0.0337865644847369
3.76446195274929	0.00141810955654306	0.0326079742173298
3.78589137213099	0.00103209536116539	0.0312185447390512
3.80611166306831	0.000776242804052656	0.0308478889654786
3.82633195400562	0.000558595004745768	0.030369214275593
3.84655224494294	0.000378763549748327	0.0297596861958771
3.86677253588025	0.000240291706436089	0.0290099155819929
3.88861365750579	0.000149343863327912	0.0305582421794851
3.91045477913134	7.7218587618304e-05	0.0319867293517708
3.93229590075688	2.67849793318567e-05	0.0331840073394794
3.95413702238242	1.75614917005341e-06	0.0343032895962732
3.97405275027776	8.17615466579128e-06	0.0334722771064686
3.9939684781731	4.53219745077534e-05	0.0325537939801123
4.01388420606844	0.000100787914323695	0.0315215106839328
4.03379993396378	0.000176463663169909	0.0304164727913443
4.05829415943957	0.000338176839774063	0.0331463982544854
4.08278838491537	0.000558270153302129	0.0357611426460375
4.10728261039117	0.000838886516674401	0.0382254483670517
4.13177683586697	0.00120871767412273	0.0404616015618173
4.15468388096278	0.001585263733184	0.0399974621292901
4.17759092605859	0.00201337876932209	0.0393872195211461
4.20049797115441	0.0024903208989561	0.0385205968301054
4.22340501625022	0.00300058884918064	0.0374575827610743
4.24631206134604	0.00361433437922415	0.0371541166998433
4.26921910644185	0.00430234102360814	0.0365873029946492
4.29212615153766	0.00506192563289303	0.035661181186344
4.31503319663348	0.00590703729196299	0.0345025446725194
4.33680853869632	0.00637587177191985	0.0308052811705721
4.35858388075916	0.00681005229668926	0.0273008767082065
4.38035922282199	0.00717983741558592	0.0239716541670466
4.40213456488483	0.00747850683174591	0.0208499261124144
4.42505920734533	0.00809669937553244	0.0188314717626132
4.44798384980582	0.00873513161357792	0.0167808871298204
4.47090849226631	0.00940475140550996	0.0147378603429999
4.49383313472681	0.0100398082109573	0.0127840094195455
4.51244015562346	0.0102032575144883	0.0108351643199419
4.53104717652012	0.0103319528035586	0.00904828720755863
4.54965419741677	0.0103755182954024	0.00742758383804081
4.56826121831343	0.0103844251454921	0.00597327334100325
4.59021266510925	0.011484971055517	0.00511943916142524
4.61216411190507	0.0126221334629669	0.00422409224244309
4.63411555870088	0.0138409723679317	0.00330955757277476
4.6560670054967	0.015109670320241	0.00243854291628352
4.67141063164559	0.0148046159592426	0.00166955227959482
4.68675425779448	0.0144724143085082	0.00106087862229877
4.70209788394337	0.0141408528113292	0.000602010580775974
4.71744151009226	0.0137638877315408	0.000278178179357849
4.73278513624115	0.0133362757465878	7.83119014621488e-05
4.74812876239004	0.0128956468836216	2.3798703868233e-06
4.76347238853892	0.0124306980177649	2.79115020950866e-05
4.77881601468781	0.0119589775663776	0.000141681333499044
4.79566606794482	0.0120999505248155	0.00037216390251284
4.81251612120183	0.0121883528682605	0.000715715158332023
4.82936617445884	0.0122331814337218	0.0011854916981756
4.84621622771585	0.0122609206756478	0.00177964395025486
4.86877995247294	0.0138363654971342	0.00294191699648476
4.89134367723005	0.0154479854691708	0.00455809367823991
4.91390740198715	0.0170695291154801	0.00677264195685013
4.93647112674425	0.0186388164314767	0.00963309432276465
4.9597603827786	0.0184633427067352	0.0124702093749002
4.98304963881295	0.0181731363464094	0.0156559910073472
5.0063388948473	0.0177136876366189	0.0191500546549981
5.02962815088165	0.0171877000473938	0.023059644075757
5.05190647998966	0.0156855731688485	0.0260569631071848
5.07418480909767	0.01415908105353	0.0288197653889268
5.09646313820568	0.0125542275950108	0.0310489988078269
5.11874146731369	0.0110873797598182	0.033121106814455
5.14019979342192	0.0103655188908349	0.0368132592831968
5.16165811953015	0.00959180972939851	0.0404840283420851
5.18311644563839	0.00882288156481857	0.0440067072763073
5.20457477174662	0.00806390821147514	0.047558449123699
5.22816679674747	0.00753193584621242	0.053318992181375
5.25175882174833	0.00694464958673921	0.059258507110302
5.27535084674919	0.00629344274378256	0.0653568955121669
5.29894287175004	0.00559539045798319	0.0717039645358506
5.32047594669388	0.00469211385495619	0.0743461470457584
5.34200902163772	0.00387086797871255	0.0767514323923732
5.36354209658156	0.00312148249063816	0.0790841792139762
5.3850751715254	0.00244848321499192	0.0810398759750998
5.40607259938318	0.00180997547057228	0.0812251356105084
5.42707002724097	0.00126632798548328	0.0810636824050465
5.44806745509875	0.000837350539844894	0.0803978506406369
5.46906488295653	0.000511860854239067	0.0793789368206869
5.49000400194055	0.000267268263344162	0.078747615519066
5.51094312092457	0.000102625339628251	0.0778336809807477
5.53188223990859	1.8090209018941e-05	0.0766101761925747
5.55282135889261	2.65269644775937e-06	0.0750662451894738
5.570460420038	4.77501234180458e-05	0.0715682411547068
5.58809948118339	0.000138473505687526	0.0680256664017202
5.60573854232878	0.000255642011451314	0.0645111007438333
5.62337760347417	0.000403611052769752	0.0609268803884147
5.6433340695718	0.000667210737829582	0.0643892391759349
5.66329053566943	0.000995390987849111	0.0677721249658496
5.68324700176706	0.00137468025358208	0.0711041524561447
5.70320346786469	0.00185205099924149	0.0741999789595829
5.72760085509067	0.00261315577205591	0.0775835327862883
5.75199824231665	0.00354847507790017	0.0802823477290134
5.77639562954262	0.00468609157538841	0.0818611529413359
5.8007930167686	0.00600955936996955	0.0830532820191408
5.82202212500601	0.00676126974709036	0.0757447296546047
5.84325123324343	0.00746250956460585	0.0686244451263576
5.86448034148084	0.00808922730927683	0.0617770604253651
5.88570944971825	0.00868354842599694	0.0551617778786724
5.90780580104245	0.00973165322179652	0.0517701097483122
5.92990215236664	0.0107895485281963	0.048229413275336
5.95199850369083	0.011851428325735	0.0442920468897522
5.97409485501503	0.0129371651190537	0.0403277584577043
5.98057114126127	0.00967051082556842	0.026383655925918
5.98704742750751	0.00668212800204695	0.0159297094416386
5.99352371375376	0.00406766938645549	0.00858897325086507
6	0.00200612769721278	0.00377278625041911
6	0.00114721512818648	0.0020524549438464
6.00022058655476	0.000529904296310488	0.000892621326692685
6.00132351932855	0.000167948730746853	0.000260500547485288
6.00683818319753	6.56064740969985e-05	8.91113619999909e-05
6.02064208087125	0.000615366919611644	0.000860806979867981
6.03554632490212	0.00184002454078401	0.00244343630179818
6.05039952563745	0.00362054303018861	0.00448951808588021
6.05221989305567	0.00312153524378112	0.00372211731520435
6.06132173014678	0.00257142599631454	0.00271480137817256
6.07621009149867	0.00264931592291644	0.00238519426438923
6.09115904632504	0.00273848796573309	0.00208598841596417
6.10623202826698	0.00488389621938013	0.00342808065953845
6.1099908765148	0.00400917095827336	0.00259119693072259
6.12537717914001	0.00419303396634198	0.00224464695070823
6.14109949403105	0.00442501842750625	0.00193077663754466
6.15736729116597	0.004737410921083	0.00164890649917979
6.16214006344475	0.0049534557730284	0.00161741946254097
6.17938718034805	0.00541444264647883	0.00135605289580413
6.19719893990117	0.005941471319136	0.00109449469363324
6.21596528174359	0.00658156460045895	0.000836052469577118
6.2184751249206	0.00610029274738445	0.000705830157340337
6.23102434080566	0.00517884691633651	0.000395065161243227
6.25287390021377	0.00608742648071008	0.00023905890098697
6.27744422936767	0.00748516984299568	0.000100252727591648
6.27765578179316	0.00693886808410184	8.38658763685236e-05
6.27871354392062	0.00451337610648525	3.11366018104441e-05
6.28400235455792	0.00192586627772993	1.04454958896081e-05
6.2985193054717	0.000882056064089795	2.25010059240749e-05
6.3195809671916	0.00349639686336795	5.62193082789463e-05
6.34763352490695	0.00942547100988806	0.000233336651945303
6.35003921846652	0.0086454662263969	0.000261193238339716
6.36206768626439	0.00797244924931125	0.000411589021258746
6.38231482193454	0.00769628213161633	0.000737610543543882
6.40132966979904	0.00555442263071084	0.00093289766188131
6.40579911867797	0.00597420996326824	0.00106540295387547
6.4231449738927	0.0070814355127404	0.00162500405597756
6.44004536662366	0.0062141811220084	0.00193314147335641
6.45630343211078	0.00552446083736223	0.00221761057817655
6.46131409597954	0.0056013296457822	0.0023915508576477
6.4766585065871	0.00509422090152878	0.00267790391416093
6.4918325190058	0.00466051025246892	0.00295729965381226
6.50683226706357	0.00432689947754131	0.00325687389706097
6.50913905241162	0.00385203757683366	0.0030237534360735
6.52067297915188	0.00318533697189251	0.00287893388938914
6.53548849931968	0.00304496425106699	0.00317877291195982
6.55027193372988	0.00292360983770817	0.00350028461596976
6.56507145608067	0.00475875859142022	0.00608436421736135
6.56531409931828	0.0029905450256722	0.00406401062565377
6.56652731550633	0.00141747057405306	0.0021014950463063
6.57259339644658	0.000713521506954431	0.0011778545023812
6.58757373205932	0.00069784420058426	0.00129410953596546
6.6026179147055	0.00188287845159506	0.00362758748751135
6.61785291626633	0.0034856361355151	0.00712254877911732
6.61942076190503	0.00286944728956716	0.00605662321888276
6.62725999009853	0.00199170997647727	0.00461627880301108
6.64426500232485	0.0020860691196731	0.00547632941289279
6.66347116609878	0.00236269557950161	0.00708407382035179
6.68544048422986	0.00474711674580693	0.0155894518948279
6.68848478332158	0.00400157681638782	0.0137086469934824
6.70370627878015	0.00354495968903541	0.01376163498678
6.73343807734104	0.00443464514513499	0.0208578918589928
6.76944492450942	0.00558535651345063	0.0331159389982636
6.77405050827796	0.00568555011403021	0.0347709591590127
6.7970784271207	0.00612663294300413	0.0438353141111922
6.84731738587526	0.00719081227011004	0.0724866633006742
6.85339393831463	0.00339424116495032	0.0411564141323092
6.88377670051149	0.00509008603841941	0.0732053792612716
6.9249349072711	0.00527896671511124	0.105616667355993
6.9304337673315	0.00169819397529144	0.0462731991379986
6.95792806763346	0.00222299707318714	0.0752605154512232
6.9971480119822	0.00163735115015357	0.0922371136699897
6.9998329136901	0.000493760163255258	0.0405953805663484
7.01325742222958	0.000502062103863531	0.0501729472861184
7.04854633915697	0.000275307995395802	0.0613709520277624
7.04930494268323	4.34554248516976e-05	0.0199753626456708
7.05309796031451	3.90368625641418e-05	0.020878227209481
7.07206304847091	1.78174550883485e-05	0.0256769939872883
7.09349779993314	1.83183576551479e-07	0.014745088727719
7.11749859999614	8.71311890458464e-06	0.0347769273307648
7.11923837548997	1.14379611551035e-05	0.0326464734651089
7.12793725295909	2.55259426964982e-05	0.0229904325733408
7.16059916791303	0.000124375478275791	0.033134978924838
7.19819720191465	0.000413312466621985	0.0474070801428376
7.20303366047653	0.000478342473483716	0.0510678424534582
7.22721595328592	0.000924175846478472	0.0711409186933183
7.27246533760669	0.00212656678697956	0.08690195278977
7.28039078220805	0.00151777919729535	0.0449300123551783
7.3200180052149	0.00386968213246647	0.0890960127261136
7.37218851963813	0.00831322253520862	0.128153990417114
7.38498132792319	0.0062430039180079	0.0719080037596285
7.44400780464157	0.0163046538319871	0.141019331536041
7.4612208689894	0.0142973132115312	0.0964032869479658
7.52558557875294	0.0222063159995744	0.0930387847436901
7.53989193788052	0.0239339636622212	0.0898575263891477
7.60144251227291	0.0305871824616709	0.0699453013937039
7.61170213096144	0.0291550727572284	0.0591800027715846
7.66300022440406	0.0283155477447694	0.033857335288827
7.67045325866908	0.0262056640613379	0.028069715832804
7.70771842999417	0.0191404548034734	0.0117910772887014
7.75802450171787	0.037877334280676	0.016497706134571
7.76162802766872	0.0179042312481421	0.00496479454371683
7.779645657423	0.0222382154684808	0.00505729815736012
7.8183987752848	0.0236342643928332	0.00247660334927097
7.81971846257455	0.00749127913149345	0.000425878882886918
7.82631689902327	0.00825554751975461	0.000406580591018274
7.85393130189362	0.0109761068979892	0.000287524297616125
7.8796361300848	0.00750640343504871	0.000299007988259564
7.88059114206202	0.00741775344504272	0.00030501552703514
7.88536620194813	0.00698124201777609	0.000338454741248492
7.90924150137866	0.00610816359107542	0.000555569855855315
7.94148101050035	0.00755867662690382	0.0010674338823215
7.94476532134967	0.00812939392077952	0.00115615444685319
7.96118687559626	0.0112765784875139	0.0017299734143038
8.00143253133801	0.0162878620448101	0.00399468634441285
8.00618774414488	0.00790746044461673	0.00295803742806373
8.02996380817922	0.013497981603383	0.00543948707992688
8.07167344253845	0.021866749139616	0.0119124182181898
8.07400674295033	0.00917621066416109	0.00696739991474622
8.08567324500973	0.0108599452733762	0.00877819535791911
8.11872372950631	0.0128767443837373	0.013476769292212
8.1401506822643	0.00719608334280036	0.0105140281874574
8.14037154202161	0.0067409910598511	0.0100205884814704
8.14147584080817	0.00470200024890796	0.0076648952571603
8.14699733474095	0.00115652617079769	0.00276052304610423
8.16539608035042	0.000876107049438914	0.00253984119445545
8.19080143007879	0.00336105246864362	0.00848815452388947
8.19289504367686	0.00347784056146203	0.00885473404485126
8.20336311166719	0.00408030377895434	0.0108488546058171
8.23770644363382	0.00617096274754465	0.0193466700404722
8.27555226838956	0.00756857224799072	0.0297602853990248
8.28144356296875	0.00813457422848224	0.0328530342410402
8.31090003586473	0.011057949333953	0.0513532708157157
8.35732399619203	0.0113860197180562	0.0723095225654551
8.36806862387403	0.00602330059846505	0.0474045130898511
8.42179176228405	0.0116183066471574	0.114864856440935
8.43021763802117	0.00745126070117321	0.0877779372264508
8.47234701670674	0.00498010456375945	0.0897419539774494
8.47859025224996	0.00428066110577499	0.0843722356694087
8.50980642996606	0.00179597129705521	0.0581817354198894
8.5568777647881	0.00264837021881634	0.122149169249096
8.55977383225339	0.00091436322565641	0.0610403024461393
8.57425416957982	0.000920971049760221	0.0733675832807668
8.61015878142456	0.000505995487149025	0.0826458184087549
8.61105102588568	7.31722789713978e-05	0.0257030644525903
8.61551224819129	6.76027344462579e-05	0.0271706051751085
8.63781835971929	3.68597017495564e-05	0.0351083782891936
8.66030552833779	4.86788977332714e-07	0.0225423806206336
8.6611770502563	3.35136281949745e-07	0.0225265294378187
8.66553465984888	4.67820201392645e-08	0.022445375330883
8.68732270781177	1.0048731824415e-05	0.0219932951062781
8.7185911091422	6.6512974307834e-05	0.0297363274380056
8.72165168619589	7.74204307660655e-05	0.0318667043112276
8.73695457146439	0.000153138286868688	0.0435765927253359
8.76509546055017	0.000357359690954951	0.0506129243904409
8.79323634963595	0.000589397114803731	0.045741705929522
8.79923265604262	0.000686366041847501	0.0490457842009171
8.81990902107903	0.0010296697646031	0.0547725423825995
8.84058538611543	0.00116754482213716	0.0444309400278106
8.86126175115184	0.00123860709759419	0.0352323812099251
8.86729952869394	0.00131691767519058	0.0349538077860604
8.88117335357875	0.00125373889842242	0.0278565396122913
8.89504717846357	0.00114771735228677	0.0216698738083652
8.90892100334839	0.00100553514066996	0.016370315233896
8.9227948282332	0.001467070842364	0.0212751593367307
8.92765518026917	0.001098270845493	0.0150222934719778
8.93537569744585	0.000888023084345955	0.0113269518997638
8.94309621462253	0.000682487828094885	0.00822368804296737
8.95081673179921	0.000489318312043413	0.00568293304095619
8.95853724897589	0.000616991984112389	0.00661580463021961
8.96625776615257	0.000644646964411663	0.00649068639279349
8.97397828332925	0.000672593319600563	0.00636395115310564
8.97658045499632	0.000480655823095692	0.00461891823530485
8.9791826266634	0.000316534856687772	0.00318502083210395
8.98178479833047	0.000183294250703536	0.00205024577800845
8.98438696999755	8.40361515255561e-05	0.00120237724513893
8.98698914166462	8.51294932368023e-05	0.00119619138450848
8.9895913133317	8.62252241969103e-05	0.00118997682412957
8.99219348499877	8.73232248618004e-05	0.00118373420960066
8.99479565666585	8.84233754448266e-05	0.00117746419060971
8.99739782833292	8.95255559297798e-05	0.00117116742082185
8.99869891416646	6.9005704547351e-05	0.00100492625709649


==> data/e1Sim1.dat <==
0	-1	1
3.09439255574185e-05	-1	1.00004640152819
0.000185663553344511	-1	1.0002779788593
0.000959261692279975	-1	1.00142517135933
0.00386576740830851	-1	1.00557975206508
0.00681289044380889	-1	1.00955148411302
0.00982390829356824	-1	1.01337204802744
0.0129023512722116	-1	1.01704350043288
0.0160778343255066	-1	1.02059561749762
0.0195131003784693	-1	1.02418466044796
0.0231985901406348	-1	1.02775930247998
0.0271304157496064	-1	1.03127773949588
0.0313083542246877	-1	1.03470436201918
0.035736042832023	-1	1.03800873743866
0.0404214833918771	-1	1.04116462021183
0.0453779576101808	-1	1.04414893963376
0.0506255300339903	-1	1.04694068567319
0.0561934848533917	-1	1.04951958018576
0.0621243837694235	-1	1.05186433908192
0.0684812006723473	-1	1.05395014312409
0.0753609456517375	-1	1.05574446940374
0.0829240211978094	-1	1.0571991042067
0.0914703346322752	-1	1.05823140458818
0.1017115434842	-1	1.05866315052425
0.113035013062209	-1	1.05816657700927
0.124752115083609	-1	1.05660903964728
0.135561924694773	-1	1.05424139298128
0.145129309825592	-1	1.05139753377092
0.15411368802435	-1	1.04807826973652
0.162758751246112	-1	1.04427981672832
0.171169785395726	-1	1.04000246374312
0.179396363797274	-1	1.03525058582356
0.187456831296985	-1	1.03003604861477
0.195347281911578	-1	1.02438269671557
0.203044506310934	-1	1.01833194695949
0.210505536949595	-1	1.01195005173893
0.217664181577686	-1	1.00533810224623
0.22442329027373	-1	0.998647036466564
0.230934255417253	-1	0.99178241376158
0.237506558207602	-1	0.984428789139291
0.243753279103801	-1	0.977038024646523
0.25	-1	0.96925024715241
0.25679548571337	-1	0.960321120256357
0.264712317527831	-1	0.949309128292379
0.273821000706585	-1	0.935815737564201
0.284218211930821	-1	0.919319742114709
0.296051157399468	-1	0.899104963826585
0.309531370028227	-1	0.87417885618631
0.309751421550408	-1	0.873755135575324
0.31085167916131	-1	0.871631239070074
0.31635296721582	-1	0.860880857828298
0.332801009092984	-1	0.827487404164587
0.351933965834232	-1	0.786456027641765
0.374607892794439	-1	0.735145454582414
0.375815845908323	-1	0.732341678708179
0.381855611477745	-1	0.718320193695203
0.40125958520814	-1	0.673382025707435
0.423816587518211	-1	0.621803206826072
0.449380343015951	-1	0.564966358781964
0.451064840030214	-1	0.561317592063708
0.459487325101529	-1	0.543747928347731
0.470836802690989	-1	0.521830870336558
0.481681384182295	-1	0.502740953710854
0.491482488245018	-1	0.487009016533452
0.50004237147325	-1	0.474421965433213
0.500251344529561	-1	0.474128021168744
0.501296209811114	-1	0.472671523854807
0.5055176764595	-1	0.467008358109415
0.509830331617173	-1	0.461580896374424
0.514242891955964	-1	0.456390372979589
0.519585329087169	-1	0.450579862678083
0.525802915488103	-1	0.444445046498742
0.532869732077262	-1	0.438253606490358
0.540789068832216	-1	0.432249880435092
0.549591651160079	-1	0.426665113803403
0.559338067793347	-1	0.421726829377577
0.560820663149596	-1	0.421088510322541
0.568233639930844	-1	0.418414950683084
0.577507434070076	-1	0.41617754339446
0.587296697790019	-1	0.414979555262766
0.5965223903929	-1	0.414794986550893
0.604341786581683	-0.999999999999999	0.41526269350417
0.611613282094535	-1	0.416150430746089
0.612141953643609	-1	0.416230553342856
0.614785311388979	-1	0.416657316179813
0.624988919274501	-1	0.41867558878407
0.638701559285079	-1	0.422164389478386
0.657464203194382	-1	0.428024129724928
0.680853869685422	-1	0.436568832959858
0.684137520389762	-1	0.437822009676058
0.695128162237548	-1	0.441752631834923
0.708895421065262	-1	0.446310726998888
0.72677182735708	-1	0.451955872421906
0.752762674668452	-1	0.460016315795499
0.758689404355177	-1	0.461746843920733
0.767675749372653	-1	0.464104457275765
0.779440729592325	-0.999999999999999	0.466917934694194
0.797213772604218	-1	0.470911755494956
0.821263521747493	-1	0.476105968872645
0.828841750819511	-1	0.477609737885606
0.839177905296321	-1	0.479437799801078
0.852602169775428	-0.999999999999999	0.48162550509927
0.866026434254536	-1	0.483700229379144
0.891107235171071	-1	0.48738029006344
0.900815044183361	-1	0.488631675919638
0.911759982765509	-1	0.48984445317335
0.922704921347656	-1	0.490955350931677
0.943944906695457	-1	0.492920970319557
0.955528993332448	-1	0.493844867371628
0.967323999013662	-1	0.494649510588052
0.991376487632883	-1	0.496027019137438
1.01406419708362	-1	0.496997878864941
1.02183311108619	-1	0.497239088007263
1.02960202508877	-1	0.497415434176357
1.04288775790934	-1	0.497615815920261
1.05617349072991	-1	0.497698013494685
1.0877223200649	-1	0.497446316770598
1.10617307496661	-1	0.497001810835301
1.12220407964966	-1	0.496432629340872
1.13620422034278	-1	0.495818713814203
1.15095235867206	-1	0.495036701475711
1.16230782409968	-1	0.494361186353869
1.1736632895273	-1	0.493629841979168
1.18893701260099	-1	0.492527323412393
1.20874460323165	-1	0.490919404215865
1.21568399619239	-1	0.490312408915088
1.22262338915314	-1	0.489691685874731
1.2378379417898	-1	0.488255137055168
1.25305249442647	-1	0.486718325819034
1.26926895145425	-1	0.484968275141856
1.27801524910944	-0.999999999999999	0.483993260999355
1.28676154676463	-0.999999999999999	0.48300067458356
1.31477171869279	-0.999999999999999	0.479648667722242
1.33466170435912	-1	0.477128279584278
1.34228570927079	-1	0.476139852490599
1.34990971418246	-1	0.475146319076213
1.37084220887548	-1	0.472361274644451
1.38332200098515	-1	0.470668203967629
1.39580179309483	-1	0.468950897168487
1.40246093734698	-1	0.468033902371012
1.40912008159914	-1	0.467120372885298
1.42576794222953	-1	0.464827296810688
1.44241580285991	-1	0.462527383664001
1.4558691607407	-1	0.460660275663018
1.46760359123198	-1	0.459039315629915
1.47933802172326	-1	0.457428399239456
1.50938078781102	-0.999999999999999	0.453348701562664
1.53041623269474	-1	0.450552457040703
1.55167505729604	-1	0.447797043617463
1.56870831188822	-1	0.445643736767694
1.57804132748013	-1	0.444493977981516
1.58737434307204	-1	0.443367839384847
1.60477948563796	-1	0.441321479656921
1.62218462820387	-1	0.439346802036634
1.63894859281225	-1	0.437514988052462
1.65919162686981	-1	0.435399858368005
1.68468117419582	-1	0.432895275815707
1.69944449164626	-1	0.431525636951715
1.71772872469016	-1	0.429914138856948
1.75504576015997	-1	0.426920702080043
1.76778345268737	-1	0.425990295813172
1.78402567130308	-1	0.424872715456903
1.80667697852756	-1	0.423434354724199
1.8180504567519	-1	0.422764526025044
1.83521397647582	-1	0.421818803121544
1.85237749619974	-1	0.420946400333656
1.90097474831981	-1	0.418842106390005
1.91006401152558	-1	0.418504649717621
1.93653791223252	-1	0.417614600533864
1.95794551126089	-1	0.41698991145453
1.96575711578317	-1	0.416781935523097
2.00481513839457	-1	0.415887490797723
2.0341964771015	-1	0.41535831921425
2.04038988480997	-1	0.415260874503753
2.07135692335235	-1	0.41483947693676
2.11394843508946	-1	0.414415918851369
2.11853497565404	-1	0.414379637813589
2.14146767847693	-1	0.414221614630589
2.18046319183327	-1	0.414030201125662
2.18375793242253	-1	0.414017856289818
2.20023163536879	-1	0.413963753144111
2.23515050475028	-1	0.41388499790296
2.23740588678846	-1	0.413881335381153
2.24868279697933	-1	0.413865200007223
2.27946355114722	-1	0.413836699492442
2.30582136564989	-1	0.413825608469376
2.30766940646388	-1	0.413825159320753
2.31690961053384	-1	0.413823402053464
2.34448040978982	-1	0.413821523742284
2.36809454846477	-1	0.413821450908225
2.37151931848481	-1	0.413821399126971
2.38864316858502	-1	0.413820526724575
2.41636928807672	-1	0.413815382520527
2.44409540756841	-1	0.413803055131477
2.4447276386007	-1	0.41380266992033
2.44788879376213	-1	0.413800666804522
2.4636945695693	-1	0.413788621612003
2.48387666011532	-1	0.413767871069574
2.50790287154091	-1	0.413734412596426
2.50966136260951	-1	0.413731565065348
2.51845381795254	-1	0.413716474958255
2.55144824773397	-1	0.413646601823162
2.5734834810005	-1	0.413587751977514
2.57361416420599	-1	0.413587372891849
2.57426758023345	-1	0.413585472085009
2.57753466037075	-1	0.413575833374581
2.59387006105727	-1	0.413524247922758
2.61814674478929	-1	0.413437027141055
2.6485461538539	-1	0.413309884431421
2.65160334152272	-1	0.413296000020902
2.66688927986679	-1	0.413223589562463
2.7020346644814	-1	0.413038517392021
2.70741385147543	-1	0.413007967082436
2.73430978644559	-1	0.412846674514423
2.76410631999745	-1	0.412652151258973
2.77212882353487	-1	0.412597103381072
2.79571819153512	-1	0.41242911967955
2.81930755953538	-1	0.412252662391082
2.82857753740031	-1	0.41218119909923
2.84664678144678	-1	0.412038775034865
2.86471602549324	-1	0.411892599064532
2.8827852695397	-1	0.411743142085801
2.89357813922692	-1	0.411652522862101
2.90529961227295	-1	0.411553136446459
2.91702108531898	-1	0.411452872491081
2.92874255836501	-1	0.41135187104186
2.94046403141104	-1	0.411250274425542
2.94641762826994	-1	0.411198491854222
2.95237122512883	-1	0.41114661623071
2.95832482198773	-1	0.411094665856066
2.96427841884663	-1	0.411042659288373
2.97023201570552	-1	0.410990615244633
2.97618561256442	-1	0.410938552533006
2.98213920942331	-1	0.410886490004654
2.98809280628221	-1	0.41083444651824
2.9940464031411	-1	0.410782440912626
2.99464176282699	-1	0.410777243192078
2.99523712251288	-1	0.410772046119714
2.99583248219877	-1	0.410766849712494
2.99642784188466	-1	0.410761653987446
2.99702320157055	-1	0.410756458961666
2.99761856125644	-1	0.410751264652314
2.99821392094233	-1	0.410746071076611
2.99880928062822	-1	0.410740878251833
2.99940464031411	-1	0.410735686195314
2.99970232015705	-1	0.410733090460583
3	-1	0.410733090460583
3.00227022061688	-0.951030452095233	0.390106417986029
3.00454044123375	-0.904456572214866	0.370452414969737
3.00681066185063	-0.860133229554301	0.351719197585959
3.00908088246751	-0.81800317242238	0.333906792239166
3.01435452831801	-0.729503542395065	0.296651916531497
3.01962817416852	-0.650673748681845	0.263366748297998
3.02490182001903	-0.580482403244273	0.233619091018991
3.03017546586954	-0.518024087760673	0.207101136021552
3.03998777371697	-0.420267439350061	0.165746967522893
3.04980008156441	-0.341596804946669	0.132398728888807
3.05961238941184	-0.278466921374585	0.105562922325939
3.06942469725928	-0.22776535556442	0.0839931307524397
3.07881680989274	-0.189666086222576	0.0683703043116
3.08820892252619	-0.158644917957167	0.0556219719041278
3.09760103515965	-0.133496467173033	0.0451575441493084
3.1069931477931	-0.113073935397848	0.0366357174070766
3.11671851963989	-0.0938235796661591	0.0233388615100676
3.12644389148667	-0.0808551220130141	0.0133569256748836
3.13616926333346	-0.0730247948800536	0.00618505268594927
3.14589463518025	-0.0694664474030953	0.0013823718097703
3.15527292220795	-0.069343832595118	-0.00129826468489225
3.16465120923565	-0.0716747220226974	-0.00251081415914678
3.17402949626336	-0.0758900631377163	-0.00237649147354135
3.18340778329106	-0.0816304646975844	-0.00101934275003424
3.1981734798465	-0.0940929532753646	0.00243772718673085
3.21293917640194	-0.108928418094309	0.00844859336858872
3.22770487295739	-0.1253337027822	0.0169622632070472
3.24247056951283	-0.142871721979654	0.0276131678035025
3.25586657619479	-0.156163366401154	0.0390565916576462
3.26926258287676	-0.169302395534263	0.0514097421693083
3.28265858955872	-0.182352479751391	0.0648056880391812
3.29605459624068	-0.195171421887794	0.0790205051361375
3.31251179059266	-0.210583920904649	0.097685098859484
3.32896898494464	-0.225421836525826	0.117394741712184
3.34542617929662	-0.239852425388636	0.137798153917377
3.3618833736486	-0.253528470889956	0.159399466273651
3.37834056800058	-0.25952053238095	0.17995538531185
3.39479776235255	-0.264878947684747	0.201147013347091
3.41125495670453	-0.269888837337807	0.223230781062963
3.42771215105651	-0.274090611479375	0.245788944443565
3.44366648050737	-0.270172570986319	0.263151962250343
3.45962080995822	-0.265744803859002	0.280238292179388
3.47557513940908	-0.260487972754242	0.297309243034482
3.49152946885994	-0.254803002316149	0.313658020012974
3.51036229234805	-0.243046265776395	0.327364335683437
3.52919511583617	-0.231287078311742	0.339701831748081
3.54802793932429	-0.219491568775606	0.350145052383876
3.56686076281241	-0.207354366599194	0.359051668213884
3.59392566120699	-0.204161912702541	0.390516048831226
3.62099055960156	-0.199560866093014	0.421800086529157
3.64805545799613	-0.192647499669701	0.452186889697018
3.67512035639071	-0.185225605473334	0.482298313685246
3.69767719342893	-0.176864968282301	0.501578849982368
3.72023403046716	-0.167369241406403	0.520245230787322
3.74279086750538	-0.156255064708019	0.53830569467632
3.76534770454361	-0.144613458614055	0.555682470662424
3.78573403631604	-0.133396137997027	0.568490094097409
3.80612036808847	-0.122058466251795	0.580193765543566
3.8265066998609	-0.110909844931751	0.590593436971974
3.84689303163334	-0.0995868810020513	0.60004732071403
3.86987609823511	-0.0838313588317754	0.601860814967841
3.89285916483688	-0.068212115873364	0.601717659434952
3.91584223143866	-0.0533655152111105	0.598806327328663
3.93882529804043	-0.0388600742274704	0.594648591453503
3.95644225686395	-0.0264893118842521	0.582172545873317
3.97405921568747	-0.014611791954842	0.568564948242507
3.99167617451098	-0.00322566345451281	0.554306222256621
4.0092931333345	0.00779162375324416	0.539229141436884
4.02691009215802	0.0176813954379771	0.516488531554833
4.04452705098153	0.0266613994170795	0.492891996005312
4.06214400980505	0.0358180915146695	0.468666068490866
4.07976096862857	0.0439345506368678	0.444180674822088
4.10128369232587	0.05186758541166	0.426198068407591
4.12280641602317	0.0592727616907904	0.407121282462106
4.14432913972048	0.0666761520396945	0.386856128785482
4.16585186341778	0.0736129806921525	0.366392356097324
4.18545024129343	0.0791232298921057	0.350066737217559
4.20504861916909	0.0838409191439144	0.333103797761538
4.22464699704474	0.087931701738747	0.31548211012461
4.24424537492039	0.0913694435709174	0.297979512778946
4.26525862806163	0.0956090088719574	0.281434367591333
4.28627188120288	0.0992434361280712	0.264992789919076
4.30728513434413	0.10152636759237	0.249526552293289
4.32829838748537	0.103379540653779	0.233946977379117
4.35404937711891	0.115838468673584	0.239387214167284
4.37980036675245	0.128738280389257	0.242711481411288
4.40555135638599	0.142081355450934	0.242513048140719
4.43130234601953	0.155593158002519	0.24051366087163
4.45260218941667	0.163182916709068	0.232860429305275
4.47390203281381	0.171031578747837	0.22402829889254
4.49520187621095	0.179538303946916	0.213787894969345
4.51650171960809	0.187567249265946	0.202703070938458
4.53472284070173	0.184743491146706	0.181008180383522
4.55294396179537	0.181411024988292	0.160307136476178
4.57116508288901	0.177569501842311	0.141413397656355
4.58938620398265	0.173563437223003	0.123095397232313
4.60660541234592	0.167904907415555	0.103404839163804
4.62382462070919	0.16152220151777	0.0854021657665696
4.64104382907246	0.153874977653932	0.0695994168279632
4.65826303743573	0.145800694839532	0.0546938608735785
4.67348498498323	0.141487869137086	0.0434718641663088
4.68870693253073	0.13686146761152	0.0329225455185989
4.70392888007823	0.132252461380833	0.0224906072447535
4.71915082762573	0.127505009085928	0.012720153900613
4.73347023000784	0.122166729875386	0.00449334095774945
4.74778963238996	0.116946128888016	-0.00325898749312259
4.76210903477207	0.111864611699585	-0.0105000659995749
4.77642843715419	0.106414766446667	-0.0166626285013352
4.78934466642462	0.0978493052601512	-0.0209733904840084
4.80226089569504	0.0892951956398956	-0.0244065662275241
4.81517712496547	0.0805759938265496	-0.0267448416781
4.8280933542359	0.0719079287116784	-0.0280797430514186
4.8493208935659	0.0778770290838309	-0.0368033361269791
4.8705484328959	0.0839786842756068	-0.0468862821100562
4.8917759722259	0.0903002923406413	-0.0580880176342131
4.9130035115559	0.0959527071682508	-0.0699188620602991
4.93193267069956	0.0963855137872315	-0.0778906382719577
4.95086182984322	0.0967349992432672	-0.0861975459707296
4.96979098898687	0.0966509908053705	-0.0952278442887065
4.98872014813053	0.0963043304129267	-0.104536886871251
5.00930448555544	0.0918647399632594	-0.110297124543384
5.02988882298035	0.0872090424386212	-0.114913168184985
5.05047316040527	0.0816948324771262	-0.117672711961027
5.07105749783018	0.0762842173653927	-0.12006996580727
5.08957947948844	0.069628045682388	-0.11912327865746
5.1081014611467	0.0632009437221469	-0.117301747886288
5.12662344280497	0.0571106988218323	-0.114521352980198
5.14514542446323	0.0510240580767508	-0.110638273893018
5.16694913099515	0.0497017046673448	-0.117242839117826
5.18875283752706	0.0478358387914468	-0.123824453106558
5.21055654405898	0.0450327200275922	-0.129970978877982
5.23236025059089	0.0426947010069525	-0.13593435828234
5.25243134200968	0.0380834972913122	-0.130833601697758
5.27250243342847	0.0331704902332183	-0.125519577841012
5.29257352484726	0.0281486646873597	-0.120581711029866
5.31264461626605	0.023728935098475	-0.114810306237596
5.33271570768484	0.0192477477644138	-0.105624457460695
5.35278679910363	0.0149985170923993	-0.0958607727978373
5.37285789052241	0.0114900012914381	-0.0854389560082703
5.3929289819412	0.00837381999117626	-0.0748256681621238
5.41083837991654	0.00310160722994135	-0.0444698254313709
5.42874777789189	4.39363849613628e-06	-0.0135334765734654
5.44665717586723	-0.000323900866865401	0.0177056735180705
5.46456657384257	0.000293274274596467	0.049141077217389
5.48247597181791	0.000579767109315732	0.0433139317987784
5.50038536979325	0.000919199125106629	0.037926681468276
5.51829476776859	0.0017824593415029	0.0333978296641706
5.53620416574394	0.00229773013891366	0.0285828948809301
5.55271711025263	0.0024857291797844	0.0281493046993517
5.56923005476132	0.00296354179267355	0.0280075567533846
5.58574299927001	0.00348980194147019	0.0285668780628432
5.6022559437787	0.00388258315699286	0.0290834873129869
5.6265292187013	-0.000597530639346089	-0.00664832570714924
5.65080249362389	-0.0061700940355417	-0.0418151755937819
5.67507576854648	-0.0126207821404645	-0.0759154752254972
5.69934904346907	-0.0204477748947183	-0.108886124400839
5.72063670134883	-0.0216923409342705	-0.101909996801066
5.74192435922858	-0.0227243384878785	-0.0944302905755758
5.76321201710834	-0.0235389817337235	-0.0863822816730191
5.7844996749881	-0.0242877977528924	-0.0786377806746088
5.80578733286785	-0.0274767522288736	-0.0783890086555818
5.82707499074761	-0.0300340941398339	-0.0782614572642015
5.84836264862737	-0.0314371314854947	-0.0783120221247677
5.86965030650712	-0.0331493183776537	-0.0776338194870905
5.89222054043687	-0.0375898699089932	-0.0797652144139869
5.91479077436661	-0.0422968444362584	-0.0820570358365629
5.93736100829635	-0.0474228309484401	-0.0841749010226533
5.95993124222609	-0.0521247828161828	-0.0848281904677868
5.96994843166957	-0.0398459804113585	-0.0611565216167642
5.97996562111305	-0.0271686419844754	-0.0391251625614319
5.98998281055652	-0.0140524166993484	-0.0188157230627417
6	-0.000412762875143136	-0.000201156889373388
6	-0.000412762875143136	-0.000201156889373388
6.00022012526274	-0.000412762875143136	-0.000199599440521503
6.00132075157646	-0.000412762875143136	-0.000191825076671037
6.00682388314503	-0.000412762875143136	-0.000153277989894951
6.02041561523674	-0.000412762875143136	-6.04501380276901e-05
6.0352884388728	-0.000412762875143136	3.7095369680884e-05
6.05011400417253	-0.000412762875143136	0.000129934475494586
6.051924764768	-0.000412762875143136	0.000140962438215153
6.06097856774537	-0.000412762875143136	0.000195047806966553
6.07584415552143	-0.000412762875143136	0.000279951413509449
6.09077162545872	-0.000412762875143136	0.000360168220463253
6.10582425268967	-0.000412762875143136	0.000435760269618557
6.10957069347842	-0.000412762875143136	0.000453725817744388
6.12493733221214	-0.000412762875143136	0.000523773639434122
6.14063359602178	-0.000412762875143136	0.000589153599277026
6.15687547682375	-0.000412762875143136	0.000650070295573402
6.16165175229163	-0.000412762875143136	0.000666656279524558
6.17887097465726	-0.000412762875143136	0.000721348988560244
6.19665320825233	-0.000412762875143136	0.000769321302787951
6.21538483027448	-0.000412762875143136	0.000810346516696869
6.21790183883913	-0.000412762875143136	0.0008151081583192
6.23048688166238	-0.000412762875143136	0.000836227413516744
6.25227858110086	-0.000412762875143136	0.000862140845405701
6.27675857918208	-0.000412762875143136	0.000875058617820557
6.27698117660111	-0.000412762875143136	0.000875097382396328
6.27809416369624	-0.000412762875143136	0.000875269940715073
6.28365909917192	-0.000412762875143136	0.000875601311741914
6.29818889283645	-0.000412762875143136	0.000872297857187565
6.31923090476351	-0.000412762875143136	0.000856878382134107
6.34728088535425	-0.000412762875143136	0.000816989482709252
6.34968249175612	-0.000412762875143136	0.000812560858721501
6.36169052376547	-0.000412762875143136	0.000788053001643085
6.38194527120516	-0.000412762875143136	0.000737903184571786
6.40096470760889	-0.000412762875143136	0.000680969423194844
6.40542946674682	-0.000412762875143136	0.000666253594990174
6.42277646412538	-0.000412762875143136	0.000604322284989856
6.43967727859441	-0.000412762875143136	0.000536890134688495
6.45593506614761	-0.000412762875143136	0.000465652921139537
6.46111318322653	-0.000412762875143136	0.000441692460170895
6.47645375779543	-0.000412762875143136	0.000367226614474969
6.49162297611221	-0.000412762875143136	0.000288643780109066
6.50661790201628	-0.000412762875143136	0.000206346510752464
6.50904119020106	-0.000412762875143136	0.000192631339399396
6.52115763112496	-0.000412762875143136	0.00012239403905201
6.53596525049736	-0.000412762875143136	3.29329308577098e-05
6.55074317191874	-0.000412762875143136	-6.01063368599331e-05
6.56553900643797	-0.000412762875143136	-0.000156785283446093
6.56578177315201	-0.000412762875143136	-0.000158399664727638
6.5669956067222	-0.000412762875143136	-0.000166484438628878
6.57306477457315	-0.000412762875143136	-0.000207225759932594
6.58746518499912	-0.000412762875143136	-0.000305928860507843
6.60250992678917	-0.000412762875143136	-0.000411907312459325
6.61773958550054	-0.000412762875143136	-0.000521902504619032
6.61931137663756	-0.000412762875143136	-0.000533398804726248
6.62717033232268	-0.000412762875143136	-0.000591242062157216
6.64419258493755	-0.000412762875143136	-0.000718450733594223
6.66341648328933	-0.000412762875143136	-0.000864882476650397
6.68540506825031	-0.000412762875143136	-0.00103531920107391
6.68845358321956	-0.000412762875143136	-0.0010591489101528
6.70369615806584	-0.000412762875143136	-0.00117870177083312
6.73345821404247	-0.000412762875143136	-0.00141328992228607
6.769508220511	-0.000412762875143136	-0.00169728984533091
6.77411897875368	-0.000412762875143136	-0.0017334234569697
6.79717276996709	-0.000412762875143136	-0.00191198446941421
6.84744725009833	-0.000412762875143136	-0.00228650121888752
6.85353012531809	-0.000412762875143136	-0.00233013429928108
6.8839445014169	-0.000412762875143136	-0.0025401838401784
6.92510700242748	-0.000412762875143136	-0.00280199833319705
6.93059792460752	-0.000412762875143136	-0.00283485486810642
6.95805253550776	-0.000412762875143136	-0.00299009783016124
6.99728087638129	-0.000412762875143136	-0.00318650089581257
6.99995889387151	-0.000412762875143136	-0.0031988463389403
7.0133489813226	-0.000412762875143136	-0.00325828845299234
7.04847997627266	-0.000412762875143136	-0.00339716477758964
7.04923907690947	-0.000412762875143136	-0.0033999089139658
7.05303458009351	-0.000412762875143247	-0.00341349047925285
7.07201209601368	-0.000412762875143358	-0.00347805123693917
7.09340780471103	-0.000412762875143358	-0.00354464709774668
7.11773598602153	-0.000412762875143358	-0.0036133787890669
7.1195221627569	-0.000412762875143358	-0.0036181594864195
7.12845304643378	-0.000412762875143358	-0.00364148617949625
7.16141737142059	-0.000412762875143358	-0.00372029611790697
7.19931253200949	-0.000412762875143358	-0.00380021205019776
7.20423316094238	-0.000412762875143358	-0.00380999937622817
7.2288363056068	-0.000412762875143358	-0.0038576904433254
7.27443592099057	-0.000412762875143358	-0.00394382311530661
7.2824917950625	-0.000412762875143358	-0.00395908954097413
7.32277116542211	-0.000412762875143358	-0.00403689207929825
7.3753244166841	-0.000412762875143358	-0.00414599394150672
7.38833992968352	-0.000412762875143358	-0.00417471426397809
7.44784416176005	-0.000412762875143358	-0.00431438964712316
7.46537831394221	-0.000412762875143358	-0.00435806399441963
7.53024684904676	-0.000412762875143358	-0.00452696245422479
7.54429459541056	-0.000412762875143358	-0.00456421961645637
7.6055994116254	-0.000412762875143358	-0.00472320015509542
7.61567235493847	-0.000412762875143358	-0.00474819073128252
7.66603707150377	-0.000412762875143358	-0.00486470520405802
7.67337261418926	-0.000412762875143358	-0.00488022501169016
7.71005032761667	-0.000412762875143358	-0.00495084605811447
7.76004699840288	-0.000412762875143358	-0.00502515823741567
7.76358507613986	-0.000412762875143358	-0.00502934183684345
7.7812754648248	-0.000412762875143358	-0.00504797479058983
7.81978475767564	-0.000412762875143358	-0.00507489028154051
7.82106495833948	-0.000412762875143358	-0.00507545627044115
7.82746596165866	-0.000412762875143358	-0.00507796567139862
7.85480117490595	-0.000412762875143358	-0.00508264556559079
7.88024468660882	-0.000412762875143358	-0.00507824119419586
7.88120473758862	-0.000412762875143358	-0.00507791159840165
7.88600499248763	-0.000412762875143358	-0.00507608745319343
7.91000626698267	-0.000412762875143358	-0.00506263237305093
7.94229955906377	-0.000412762875143358	-0.00503362517865269
7.9455973520725	-0.000412762875143358	-0.00502999758815359
7.96208631711613	-0.000412762875143358	-0.00501012411629187
8.00238385850834	-0.000412762875143358	-0.004950481265384
8.00712019239677	-0.000412762875143358	-0.00494255505169527
8.03080186183895	-0.000412762875143358	-0.00490049170911
8.07245546806356	-0.000412762875143358	-0.00481872966413599
8.07477587788626	-0.000412762875143358	-0.00481396153219427
8.08637792699975	-0.000412762875143358	-0.00478989356949167
8.11936811223737	-0.000412762875143358	-0.00472021462358208
8.14070476492387	-0.000412762875143358	-0.004675090855224
8.14092578261529	-0.000412762875143358	-0.00467462630871918
8.14203087107237	-0.000412762875143358	-0.00467230494098114
8.14755631335777	-0.000412762875143358	-0.00466073517986465
8.1660384965079	-0.000412762875143358	-0.00462261407834852
8.19150604069145	-0.000412762875143358	-0.00457217456083869
8.19361141431517	-0.000412762875143358	-0.00456814275826067
8.20413828243377	-0.000412762875143358	-0.00454835488698269
8.23854148234588	-0.000412762875143358	-0.00448871256057171
8.27643397212159	-0.000412762875143358	-0.00443394968376065
8.28235000666552	-0.000412762875143358	-0.00442659883245056
8.31193017938516	-0.000412762875143358	-0.00439533730057939
8.35839897607925	-0.000412762875143358	-0.00436595182629063
8.36919568656761	-0.000412762875143358	-0.00436274499448053
8.42317923900938	-0.000412762875143358	-0.00436738197967146
8.43165922375509	-0.000412762875143358	-0.00437118249691815
8.47405914748367	-0.000412762875143358	-0.00440135051260337
8.48034531686127	-0.000412762875143358	-0.00440732064545901
8.51177616374925	-0.000412762875143358	-0.00444221750756935
8.55895010047688	-0.000412762875143358	-0.00450782133057848
8.56187853383998	-0.000412762875143358	-0.00451231186623363
8.57652070065546	-0.000412762875143358	-0.00453520566732168
8.61259252938196	-0.000412762875143358	-0.00459377053810189
8.61350467310958	-0.000412762875143358	-0.00459527500716299
8.61806539174769	-0.000412762875143358	-0.00460280332619933
8.64086898493822	-0.000412762875143358	-0.00464041204947646
8.66355721159889	-0.000412762875143358	-0.00467725922780991
8.66449608107127	-0.000412762875143358	-0.00467876153754904
8.6691904284332	-0.000412762875143358	-0.00468623892761488
8.69266216524283	-0.000412762875143358	-0.00472258079289048
8.72470940151508	-0.000412762875143358	-0.00476838138282309
8.72794968876983	-0.000412762875143358	-0.00477270717883083
8.7441511250436	-0.000412762875143358	-0.00479332734600585
8.77168018489209	-0.000412762875143358	-0.00482408380668542
8.79920924474058	-0.000412762875143358	-0.00484873474991565
8.80539635814611	-0.000412762875143358	-0.00485336271556669
8.82547543367206	-0.000412762875143358	-0.00486594261411144
8.845554509198	-0.000412762875143358	-0.00487465312699786
8.86563358472394	-0.000412762875143358	-0.00487935483458335
8.87170829139498	-0.000412762875143358	-0.00487998180325144
8.88514493292258	-0.000412762875143358	-0.00488008482073399
8.89858157445019	-0.000412762875143358	-0.00487841029597291
8.9120182159778	-0.000412762875143358	-0.00487495690151274
8.9254548575054	-0.000412762875143358	-0.00486973551514236
8.9304179913868	-0.000412762875143358	-0.00486736686359168
8.93787250563626	-0.000412762875143358	-0.00486337539010928
8.94532701988572	-0.000412762875143358	-0.00485886795753476
8.95278153413518	-0.000412762875143358	-0.00485385108305425
8.96023604838464	-0.000412762875143358	-0.00484833239377935
8.9676905626341	-0.000412762875143358	-0.00484232060636391
8.97514507688356	-0.000412762875143358	-0.00483582550452377
8.98259959113302	-0.000412762875143358	-0.00482885791451215
8.98433963201972	-0.000412762875143358	-0.00482716493939184
8.98607967290642	-0.000412762875143358	-0.00482544736000357
8.98781971379311	-0.000412762875143358	-0.00482370533210363
8.98955975467981	-0.000412762875143358	-0.00482193901438932
8.99129979556651	-0.000412762875143358	-0.00482014856847823
8.99303983645321	-0.000412762875143358	-0.00481833415888611
8.99477987733991	-0.000412762875143358	-0.00481649595300437
8.99651991822661	-0.000412762875143358	-0.00481463412107952
8.9982599591133	-0.000412762875143358	-0.00481274883618932
8.99912997955665	-0.000412762875143358	-0.00481179745375271


==> data/e2Sim1.dat <==
0	0	-2
3.09439255574185e-05	0.000309415318645531	-2.0000000071796
0.000185663553344511	0.00185577402620385	-2.00000025813245
0.000959261692279975	0.00956964910159889	-2.00000684641635
0.00386576740830851	0.0382864693823655	-2.0001085291585
0.00681289044380889	0.0669815895854602	-2.00032898363871
0.00982390829356824	0.0958653888046957	-2.0006673132548
0.0129023512722116	0.124949831204068	-2.00112241959586
0.0160778343255066	0.154485689373404	-2.00169837820725
0.0195131003784693	0.185914173751756	-2.00243293567296
0.0231985901406348	0.219037034076267	-2.00333796766699
0.0271304157496064	0.253707313950377	-2.00442342922777
0.0313083542246877	0.289808461277799	-2.00569732391713
0.035736042832023	0.327253440520213	-2.00716606887181
0.0404214833918771	0.365985768256851	-2.00883494575053
0.0453779576101808	0.405982882762423	-2.01070866635415
0.0506255300339903	0.447262602288316	-2.01279210409527
0.0561934848533917	0.489894318286213	-2.0150912935142
0.0621243837694235	0.534018317973364	-2.01761490599204
0.0684812006723473	0.579880562073591	-2.0203766530253
0.0753609456517375	0.627900301414157	-2.02339969731166
0.0829240211978094	0.678818085400069	-2.02672605390834
0.0914703346322752	0.734085214523743	-2.03044117260834
0.1017115434842	0.797276389391109	-2.0347635648322
0.113035013062209	0.863480126891899	-2.03928921558882
0.124752115083609	0.928151415353309	-2.04359304607371
0.135561924694773	0.9845464377982	-2.04713801365945
0.145129309825592	1.0319792840568	-2.04987481090217
0.15411368802435	1.07450251771055	-2.05205701746623
0.162758751246112	1.11365529174305	-2.05376482076145
0.171169785395726	1.15015785365923	-2.05502421520373
0.179396363797274	1.18440525282782	-2.05584176698419
0.187456831296985	1.2166221562468	-2.05621701453686
0.195347281911578	1.24692654492003	-2.05614942997188
0.203044506310934	1.27535886331438	-2.05564399008944
0.210505536949595	1.30189375525935	-2.05471687286614
0.217664181577686	1.32643937700017	-2.0534022315389
0.22442329027373	1.34882241152281	-2.05176117189724
0.230934255417253	1.36968006794176	-2.04979764131029
0.237506558207602	1.39005673215842	-2.04741973161934
0.243753279103801	1.40881304802305	-2.04477739072873
0.25	1.42699259010488	-2.04174951553839
0.25679548571337	1.44613490034604	-2.03800292608727
0.264712317527831	1.46763099137158	-2.03302198188364
0.273821000706585	1.4913331709237	-2.0264391189469
0.284218211930821	1.51710134185816	-2.01776352088061
0.296051157399468	1.54484343870488	-2.00631448526848
0.309531370028227	1.57451091665823	-1.99112833387098
0.309806434430953	1.57509569893704	-1.99079394750379
0.31118175644458	1.57800757678145	-1.98910704865189
0.318058366512718	1.59227038947186	-1.98029718390772
0.33517136386415	1.6257079903017	-1.95563520271671
0.35469080547399	1.66051362145421	-1.92269702503846
0.377927804209586	1.69775504750114	-1.87678041104292
0.379102875646601	1.69952563805574	-1.87426580309145
0.384978232831676	1.70822422814537	-1.86141791091133
0.40637895389451	1.737835109133	-1.81089548191065
0.431580265759178	1.76887699368158	-1.7444986026907
0.433667759688207	1.77127678754631	-1.73869202802436
0.444105229333351	1.78290723601405	-1.70902507194189
0.463268984685316	1.80274448381286	-1.65214995111722
0.481470771740426	1.81990475461075	-1.59585148072021
0.492247199402643	1.82935197986557	-1.56174742979937
0.492424767717743	1.8295034210348	-1.56118168717951
0.493312609293243	1.8302586133282	-1.55835134610509
0.497751817170743	1.83398469780515	-1.54416304951696
0.502584995838659	1.83794852263059	-1.52866009135888
0.507999890640429	1.84227712614924	-1.51124669335034
0.514602537385752	1.84739907185658	-1.48998799554027
0.522284849950997	1.85314958857802	-1.46527571271629
0.53097851499976	1.8593962243962	-1.43742214400454
0.54065088740814	1.8660343405736	-1.40668105787796
0.551300053157112	1.87298096701082	-1.37327239111376
0.553480616946218	1.87435831058235	-1.36650031656016
0.56223422432495	1.87973883618744	-1.33960155538555
0.571875243018152	1.88539858732243	-1.31059753956598
0.582384019957942	1.89126480872476	-1.27985840799081
0.592716421852935	1.89673972463222	-1.25064281866481
0.602224657855465	1.90153402823931	-1.22472329348603
0.60232719361035	1.90158449671487	-1.22444905675379
0.602839872384776	1.90183645134591	-1.22307959961964
0.605403266256905	1.90308658226271	-1.21627579231862
0.609809111174221	1.90519816845372	-1.2047537030488
0.61576721777527	1.90798072103956	-1.18952625023523
0.623591908240583	1.91151134164398	-1.17016325797458
0.633420915972194	1.91575504711691	-1.1468874739289
0.645580062571026	1.92072433284527	-1.11973733271754
0.660675764859672	1.9264880141333	-1.08857964933402
0.662815229746417	1.9272702046887	-1.08439127840941
0.673512554180142	1.93105814989656	-1.06428486747198
0.695770310499601	1.93832050569474	-1.02675663969375
0.722615885442303	1.94607094745388	-0.988709931654342
0.727463324317232	1.94736232653377	-0.982624052088537
0.740824993839479	1.95076423892908	-0.966985550225747
0.758312525695813	1.95488695633563	-0.948845272083225
0.783389211619106	1.96020522083337	-0.926945944472354
0.790155906853791	1.96152910541335	-0.921795549919061
0.802204835428052	1.96377844582815	-0.913333873829348
0.819031359737222	1.96670159065432	-0.902902354118082
0.840520554957511	1.97009491792213	-0.891680104135169
0.848568525100731	1.97127442395695	-0.88802733598926
0.861771182712996	1.973109604738	-0.882607670537006
0.880480097606829	1.97551156526051	-0.876023003335997
0.899189012500662	1.97769901303996	-0.870579011966162
0.908929902431249	1.97875918515464	-0.868146052108547
0.925197964290606	1.98041883398288	-0.864609970857384
0.944487757577964	1.98221981006545	-0.861162960002029
0.97249637175534	1.98454595700893	-0.857355693513562
0.984840631936123	1.98547105755499	-0.856047379941789
0.999409617795651	1.98649197316899	-0.854728119622466
1.01819357613147	1.98770338982869	-0.853311867012523
1.04975650065885	1.98950246788718	-0.851457649565091
1.0609907390149	1.99007593124004	-0.850902549447305
1.07222497737096	1.99061806942664	-0.850378978000468
1.10008873683853	1.99184035010654	-0.849132374515317
1.11861646980061	1.99256269784594	-0.848280245485242
1.13467748049978	1.9931368199253	-0.84748701450383
1.15531395807697	1.99381025249596	-0.846355360017154
1.16644312884407	1.99414532586713	-0.845676678169588
1.17757229961116	1.99446226194663	-0.844943169824162
1.21228675663809	1.99534890250703	-0.842252673275015
1.22588267103702	1.99565466702742	-0.841003329948437
1.23947858543595	1.99594033329309	-0.839636728862994
1.26663304268192	1.99645709856293	-0.836541187919254
1.27501267595557	1.99660248433924	-0.835480644878644
1.28339230922922	1.99674190425772	-0.834370297906863
1.30434139241334	1.9970663290838	-0.831375962390438
1.32529047559746	1.9973584605686	-0.828061984328806
1.33308013924025	1.99745937318105	-0.826747614074835
1.34086980288305	1.99755643075124	-0.825389421783171
1.36034396199004	1.99778339631333	-0.821806466458196
1.37981812109702	1.99798928185245	-0.817957741901568
1.39360569148904	1.99812327843399	-0.815077651870131
1.40739326188106	1.9982483447887	-0.812074913876219
1.44946967145908	1.99858437129633	-0.802234789459331
1.46136070533121	1.99866610200648	-0.799267375991548
1.47325173920334	1.99874311307659	-0.796229494708401
1.50509757694533	1.99892879471561	-0.787790574047295
1.52631633752632	1.99903670303109	-0.781943372883154
1.55563514679969	1.99916821060801	-0.773639114028058
1.56773055743162	1.99921702366971	-0.770149379413311
1.57982596806356	1.99926296999849	-0.766633339175518
1.59970365399615	1.99933266521798	-0.760815021075191
1.61958133992875	1.99939574090736	-0.754965629332182
1.63643343867961	1.99944452600144	-0.749998634764224
1.67599127537676	1.99954246087428	-0.738412857128496
1.69102030322273	1.99957553152768	-0.734048206129306
1.72132312695681	1.99963424611481	-0.72538117002402
1.74752905320721	1.9996785148821	-0.718061716536955
1.76047330867772	1.99969861894726	-0.714518497492543
1.77974218820022	1.99972607055841	-0.709348859612815
1.79901106772273	1.99975098088972	-0.704315336284316
1.81058138929135	1.99976494341687	-0.70136252330619
1.84132749869677	1.99979660608584	-0.693795681709005
1.86614191692473	1.99981948219556	-0.687992267555967
1.87604759168946	1.99982818193375	-0.685754454757358
1.9047701363342	1.99984946754191	-0.679536230415538
1.93205659592722	1.99986718009515	-0.674002164399934
1.94044056214604	1.99987261882565	-0.672374880322702
1.96160631788954	1.99988483063215	-0.668424433945453
1.98808990309918	1.9998976307042	-0.663798245973422
1.99525055177839	1.99990122275667	-0.662606471309239
2.03105379517444	1.99991214532903	-0.6570329209013
2.07638255461663	1.99991565189507	-0.650857511469444
2.08171677911547	1.99991786893655	-0.650189772056514
2.10838790160971	1.99992630330964	-0.647040632971167
2.14941047935902	1.99992947556513	-0.64278562033623
2.1533038284223	1.99993083429202	-0.642415450437302
2.17277057373874	1.99993669771737	-0.640651092393123
2.20968806074114	1.9999401185924	-0.637682715418411
2.21242535076474	1.99994093235015	-0.63748063631308
2.22611180088276	1.99994469944698	-0.636506503733997
2.25894110586769	1.99994840433986	-0.634404939420088
2.28756189550188	1.99995255573484	-0.63281801828775
2.28891991976591	1.99995287678199	-0.63274795581882
2.29571004108607	1.99995444109095	-0.632404482529004
2.32192470818007	1.99995810148625	-0.631180756545897
2.34449823063321	1.99996150580847	-0.630246769579746
2.34786220205426	1.99996214733391	-0.630116358742256
2.36468205915949	1.99996487142978	-0.629496191660116
2.39515931014782	1.99996629423442	-0.628496384820192
2.39665260373514	1.99996654493994	-0.62845119494059
2.40411907167175	1.99996775817542	-0.628230142635338
2.43326770007247	1.99996919010134	-0.627438750992509
2.46024940158218	1.99997094039838	-0.626795800700844
2.46117036420251	1.99997107390192	-0.626775214407194
2.46577517730415	1.99997173049594	-0.626673488702718
2.48879924281235	1.99997368763301	-0.626192174629121
2.52006126390651	1.99997375244823	-0.625599667158089
2.52023884108713	1.99997377574272	-0.625596488111093
2.5211267269902	1.99997389190303	-0.625580618391593
2.52556615650557	1.99997446355148	-0.625501892541321
2.54429422429454	1.9999762760776	-0.625179748710234
2.57043044276674	1.99997742848832	-0.624751219042182
2.57252580058585	1.9999776636599	-0.624717844732764
2.58300258968142	1.99997875942278	-0.624552318225993
2.6180372844429	1.99997672999541	-0.624003164792979
2.65716579803485	1.99997274756355	-0.623385748043476
2.66287253535101	1.99997351068169	-0.623295863997044
2.69140622193181	1.9999748726631	-0.622832105823398
2.72568964212833	1.9999745414039	-0.622239335152611
2.73287868514537	1.99997543241951	-0.622111261019642
2.76030972093253	1.99997695198371	-0.621598669062996
2.7877407567197	1.99997837050132	-0.62105033956917
2.79628931234703	1.99997926186769	-0.620872711979576
2.81751523667506	1.99998084479982	-0.620413240817708
2.83874116100309	1.99998229700539	-0.619928561052481
2.84846626110142	1.99998311741412	-0.619698466020353
2.86459214500111	1.99998428049229	-0.619304413634151
2.88071802890081	1.99998536120708	-0.618895156857949
2.8968439128005	1.99998636608137	-0.618470710164753
2.90715952152045	1.999987031108	-0.618191520810103
2.9174751302404	1.99998766357187	-0.617906214727446
2.92779073896035	1.99998826511824	-0.617614869488501
2.9381063476803	1.99998883730927	-0.617317579374006
2.94842195640025	1.99998938162823	-0.617014455111561
2.95357976076022	1.99998965096429	-0.616860782727236
2.9587375651202	1.9999899134715	-0.616705699959868
2.96389536948017	1.99999016932379	-0.616549225296761
2.96905317384015	1.99999041869072	-0.616391378160162
2.97421097820012	1.99999066173748	-0.616232178897771
2.9793687825601	1.99999089862508	-0.616071648771886
2.98452658692007	1.99999112951042	-0.615909809947403
2.98968439128005	1.9999913545464	-0.615746685478827
2.99484219564002	1.99999157388203	-0.615582299296443
2.99742109782001	1.99999168178863	-0.615499643236178
3	1.99504304988518	-0.618407514707594
3.00226940753155	1.9065430222965	-0.590937386629635
3.00453881506311	1.82198199282114	-0.564693373595196
3.00680822259466	1.7411573484466	-0.539625823199342
3.00907763012621	1.66390728582343	-0.515659887433844
3.01454415477793	1.49159134717624	-0.462137776803021
3.02001067942966	1.33711469199898	-0.414194771758633
3.02547720408138	1.19865804202622	-0.371292027355828
3.0309437287331	1.07455113618266	-0.332835113229025
3.04048280283369	0.887777161364148	-0.274908882561465
3.05002187693428	0.733512512558045	-0.227048743256723
3.05956095103487	0.606343226972522	-0.187523937244162
3.06910002513546	0.501332892061011	-0.154851970640673
3.07841354629966	0.41623875153056	-0.128486770469056
3.08772706746386	0.345602614162291	-0.10660049801755
3.09704058862806	0.287020678390849	-0.0883363831977706
3.10635410979225	0.238390898190489	-0.0731802905686001
3.11576983424565	0.197590412445109	-0.0605981280282033
3.12518555869905	0.16375908851546	-0.0501319865614933
3.13460128315245	0.135683715407344	-0.0413672573096839
3.14401700760585	0.112452588907987	-0.0341278528587177
3.1543777597636	0.0915224198556142	-0.0276994362711251
3.16473851192134	0.0745203907048175	-0.0224001078184792
3.17509926407908	0.0607341262994616	-0.0179921147871993
3.18546001623683	0.0495204640401886	-0.0144519164752901
3.19527000701956	0.0408810698112353	-0.0118301656779536
3.20507999780229	0.0337128709732694	-0.00967231761956544
3.21488998858502	0.0276419998276193	-0.00786599129973276
3.22469997936775	0.0226411148659982	-0.00632574913047623
3.23693461689835	0.0177483010483804	-0.00468868145950019
3.24916925442896	0.0139630821126163	-0.00344584927626657
3.26140389195956	0.0111154114817758	-0.00260350487889283
3.27363852949017	0.00891410050951158	-0.00196798307041535
3.28813413992554	0.00690358463742469	-0.00121129242955131
3.30262975036092	0.00538655156222351	-0.000736566769013347
3.31712536079629	0.0041422139450773	-0.000633732489722982
3.33162097123167	0.0031307412079391	-0.000586501225587011
3.35249004713743	0.00216264899490554	0.000175693382384434
3.3733591230432	0.00168973827841606	0.000563695580427126
3.39422819894896	0.0015148514801831	-3.90554497304851e-05
3.41509727485472	0.00128538626153085	-0.000577816401106546
3.43675953711398	0.000804978219805186	-0.000167719056945792
3.45842179937323	0.000500500655157832	0.00018447531949306
3.48008406163249	0.00052790213124676	0.000272762780002322
3.50174632389174	0.000692973968745569	0.000282213340121018
3.52548757780179	0.000624685185312446	0.000538040525006167
3.54922883171184	0.000402317272122477	0.000512703513040114
3.57297008562188	0.000245507144831958	7.09307740924814e-05
3.59671133953193	0.000343852586597082	-8.48316993871112e-05
3.6225769283	0.000744031522665667	0.000902075533485869
3.64844251706807	0.000934020070715191	0.00132992565705581
3.67430810583614	0.000737742374975592	0.00043901943092306
3.70017369460421	0.000538187999517659	-0.000354824585751978
3.7216031139859	0.000893357385478577	-4.36080605279443e-05
3.7430325333676	0.00110244962633343	0.000291875928045804
3.76446195274929	0.00075390510641915	0.000494218176021466
3.78589137213099	0.000380826331758066	0.000495807422552841
3.80611166306831	0.000333980876106033	0.000370009788600911
3.82633195400562	0.00023443139721302	0.000296242409541569
3.84655224494294	0.000193418906182408	0.000335526843086686
3.86677253588025	0.000280906411166848	0.000396143824257317
3.88861365750579	0.000468335784472362	0.0002117704148491
3.91045477913134	0.000541050253364261	0.000203414457756859
3.93229590075688	0.000472744761061961	0.000625063213531726
3.95413702238242	0.000469422509035256	0.000968986155910456
3.97405275027776	0.000425765540332246	0.000888316691911223
3.9939684781731	0.00037120888976605	0.000745051411106923
4.01388420606844	0.000507727648625278	0.000578171895270374
4.03379993396378	0.000585101811152677	0.00048027039977161
4.05829415943957	0.000445870027174888	0.00039580935188821
4.08278838491537	0.000466177041706706	0.000224405494262059
4.10728261039117	0.000602754621868096	9.34377845994705e-05
4.13177683586697	0.000610002328021886	0.000230590683495624
4.15468388096278	0.000665552914709044	5.12316146531466e-05
4.17759092605859	0.000716693801924628	-0.000139540445102782
4.20049797115441	0.000513153617541007	0.000289724444916706
4.22340501625022	0.000412251236402206	0.000725414954915404
4.24631206134604	0.000766703752386855	0.000172403452035175
4.26921910644185	0.00103168878780258	-0.000155532619225518
4.29212615153766	0.000966452568808784	0.00038330275709697
4.31503319663348	0.000720320243373096	0.000931572322911522
4.33680853869632	0.000617934469309689	0.000640630316127266
4.35858388075916	0.000428959646804117	0.000446282218688365
4.38035922282199	0.000113264333696295	0.000591360034101207
4.40213456488483	6.05751250829512e-05	0.000694395957874905
4.42505920734533	0.000768751604428353	6.90727253531698e-05
4.44798384980582	0.00108162791730426	-7.04774250965823e-05
4.47090849226631	0.000466908620687934	0.000833848693665651
4.49383313472681	-2.5587764791335e-05	0.00145879621067979
4.51244015562346	0.000165089824795017	0.0009636290299051
4.53104717652012	0.00031707815687837	0.000703638035439935
4.54965419741677	0.000476792945907689	0.000915787681842417
4.56826121831343	0.000572850004028458	0.00108549537288494
4.59021266510925	0.000752540168056898	0.000596884714298751
4.61216411190507	0.00080591576359787	0.000351119990452231
4.63411555870088	0.000494319816444294	0.000710805351638477
4.6560670054967	0.00018050938796374	0.00107725092258737
4.67141063164559	0.000328111730030722	0.000785947682685917
4.68675425779448	0.000405063740037688	0.000547411531274911
4.70209788394337	0.000212139876232104	0.00068059336743187
4.71744151009226	0.000138151042292606	0.000854819147631192
4.73278513624115	0.000254918170420282	0.000796452993995
4.74812876239004	0.000196184780984335	0.000707896960874477
4.76347238853892	9.81107783093599e-05	0.000575323169259345
4.77881601468781	4.81064233228135e-05	0.000504909919853969
4.79566606794482	0.000133785685754451	0.000361526797243439
4.81251612120183	0.00025063644409512	0.000339212475268358
4.82936617445884	0.000292075105189887	0.00065042898976464
4.84621622771585	0.000329414136847506	0.000860761763836537
4.86877995247294	0.000344650648871125	0.000366050994656808
4.89134367723005	0.000245670940944576	7.96258062254473e-05
4.91390740198715	0.000188075223724604	0.000437745704930048
4.93647112674425	0.000269839240302328	0.00084827346894234
4.9597603827786	0.000183851485596687	0.000455843202536999
4.98304963881295	0.000213322320381959	9.79750648100186e-05
5.0063388948473	0.000642347876899874	0.000256615552542305
5.02962815088165	0.000858347139722437	0.000490666531767658
5.05190647998966	0.000499535864304956	0.000188022654317166
5.07418480909767	0.000495887399906914	3.24163181706361e-05
5.09646313820568	0.000943642963206814	0.000293543989438705
5.11874146731369	0.00114189977461088	0.000501780576253275
5.14019979342192	0.00091576255385406	0.000232394552137638
5.16165811953015	0.000910334840241944	0.000124598256545871
5.18311644563839	0.000999657429261336	0.000353565166237191
5.20457477174662	0.000928566749651361	0.000542141091801396
5.22816679674747	0.000524624567188936	0.000212660772073381
5.25175882174833	0.000279454040267413	1.06099299882478e-05
5.27535084674919	0.000395219067795938	0.000251857949810641
5.29894287175004	0.000591801278899684	0.000520159061634606
5.32047594669388	0.000295805802991156	0.000193729556364652
5.34200902163772	5.24839225992668e-05	7.70551837996347e-05
5.36354209658156	0.000265194699625826	0.000536619067901589
5.3850751715254	0.000501595755754813	0.000848251870185279
5.40607259938318	0.000410389555850599	0.000649146317041049
5.42707002724097	0.00054815913942563	0.000603525907281133
5.44806745509875	0.00089438294012989	0.000646164994887927
5.46906488295653	0.000987129273731124	0.000599533996002502
5.49000400194055	0.000909276288805771	0.000342703728248579
5.51094312092457	0.000865075753022415	0.000191512384765564
5.53188223990859	0.000611565493354504	0.00027966939168847
5.55282135889261	0.000393077346642401	0.00039265638852734
5.570460420038	0.000597758777117319	0.00026550307034745
5.58809948118339	0.00073721867191523	0.000149870958565668
5.60573854232878	0.000552989901509537	0.000176423095702427
5.62337760347417	0.000383429872192087	0.000230210709339151
5.6433340695718	0.000702987008318501	0.000134780867362294
5.66329053566943	0.000768850012662692	0.000150715038722882
5.68324700176706	0.000301492712766582	0.000383513880193309
5.70320346786469	-1.72056176505064e-05	0.000621078257957874
5.72760085509067	-5.54560680406935e-05	0.00133769077665002
5.75199824231665	-2.02233540487207e-05	0.00152077233128556
5.77639562954262	0.000463923583856829	0.000384492988571683
5.8007930167686	0.000881106424253097	-0.000410807024055604
5.82202212500601	0.000598992546010257	1.31498741906544e-05
5.84325123324343	0.00034369553812641	0.000230463954724591
5.86448034148084	0.000478292136305458	0.000230172653381322
5.88570944971825	0.000706484851894063	0.000215848838071908
5.90780580104245	0.000585894608674975	0.000913229947051786
5.92990215236664	0.000523076314288939	0.00132675234142798
5.95199850369083	0.000701088032774244	0.000654060689774028
5.97409485501503	0.000901748236972977	-3.67396956539867e-05
5.98057114126127	0.000867502571426315	-3.0205771838876e-05
5.98704742750751	0.000778200355736836	2.33356673517982e-05
5.99352371375376	0.000683137636685704	0.000173772514100001
6	0.000624838333795674	0.000324546198046338
6	0.000624838333795674	0.000324546198046338
6.00022058655476	0.000623880293950441	0.00032179679639599
6.00132351932855	0.000619105909431927	0.000307972646571342
6.00683818319753	0.000595623038161963	0.000236968996047526
6.02064208087125	0.000539535014364767	4.65206525859241e-05
6.03554632490212	0.000483152326726966	-0.000177654185451681
6.05039952563745	0.000430997636712449	-0.000417526311799588
6.05221989305567	0.000424879326062833	-0.000447968057332826
6.06132173014678	0.00039509765256146	-0.000603038653778976
6.07621009149867	0.000349149886196831	-0.000865666424633149
6.09115904632504	0.000306335882025388	-0.00113873800846909
6.10623202826698	0.000266292017931713	-0.00142110778445437
6.1099908765148	0.000256785737728471	-0.00149244921523817
6.12537717914001	0.000219613653008932	-0.00178630008248337
6.14109949403105	0.000184474126832535	-0.00208847795890499
6.15736729116597	0.000150910423124262	-0.00240058685385725
6.16214006344475	0.000141591059248047	-0.00249186074701058
6.17938718034805	0.00010963630523389	-0.0028178223715507
6.19719893990117	7.94104016764163e-05	-0.00314698529021462
6.21596528174359	5.03520305618899e-05	-0.00348234745812115
6.2184751249206	4.66778384884126e-05	-0.00352629465311516
6.23102434080566	2.89734240312145e-05	-0.00374160139212365
6.25287390021377	6.33925782408951e-07	-0.00409613621253735
6.27744422936767	-2.7708795808757e-05	-0.00446098506316672
6.27765578179316	-2.79377451301299e-05	-0.00446398765472877
6.27871354392062	-2.90788660556492e-05	-0.00447895543834331
6.28400235455792	-3.46947340534047e-05	-0.00455264616261042
6.2985193054717	-4.93606657373975e-05	-0.00474445011880187
6.3195809671916	-6.87857757333266e-05	-0.00499368886600338
6.34763352490695	-9.14601152442185e-05	-0.00526731145492798
6.35003921846652	-9.3287153503957e-05	-0.00528815323129761
6.36206768626439	-0.000102085352417625	-0.00538450583365946
6.38231482193454	-0.000115639432899328	-0.00551594437136083
6.40132966979904	-0.000127179067732436	-0.00560468846488504
6.40579911867797	-0.000129766271392717	-0.00562076844337045
6.4231449738927	-0.000139174334333803	-0.00566394398525416
6.44004536662366	-0.000147585172244058	-0.00567741156098789
6.45630343211078	-0.000155034623747052	-0.00566337528377403
6.46131409597954	-0.00015724153359048	-0.00565382445626184
6.4766585065871	-0.000163581199878859	-0.00560827237996109
6.4918325190058	-0.00016938666181332	-0.00553966585543542
6.50683226706357	-0.000174705799289521	-0.00544883111689942
6.50913905241162	-0.000175503486452011	-0.00543289361277477
6.52067297915188	-0.00017932285683514	-0.00534499076231554
6.53548849931968	-0.000183862824708558	-0.00521223315743691
6.55027193372988	-0.00018806544554506	-0.00505795389978148
6.56507145608067	-0.000191967424203021	-0.0048819661546049
6.56531409931828	-0.000192030840268198	-0.0048789086336718
6.56652731550633	-0.000192346764121054	-0.0048635354136326
6.57259339644658	-0.000193894824538687	-0.00478452718107403
6.58757373205932	-0.000197410295598943	-0.00457402528409201
6.6026179147055	-0.000200678791947295	-0.00434144419598836
6.61785291626633	-0.00020373716454769	-0.00408481284898343
6.61942076190503	-0.000204053653831915	-0.00405725800506906
6.62725999009853	-0.000205589384774107	-0.00391620407870463
6.64426500232485	-0.00020851361726415	-0.00359147830674633
6.66347116609878	-0.000211401224426977	-0.00319548017217075
6.68544048422986	-0.000214132241560194	-0.00270629468938344
6.68848478332158	-0.000214587249458331	-0.00263581632991494
6.70370627878015	-0.000216596742612429	-0.00227302834964926
6.73343807734104	-0.000217932999245662	-0.00151527290644027
6.76944492450942	-0.00021666419263644	-0.000523035552121964
6.77405050827796	-0.000217291072607595	-0.000392232771170065
6.7970784271207	-0.000219237875891509	0.000278212269971823
6.84731738587526	-0.000201710896857832	0.00183419345112279
6.85339393831463	-0.000202979369975376	0.00202389466200059
6.88377670051149	-0.00020555273816425	0.00298628143463375
6.9249349072711	-0.000201558477505026	0.00430934748885825
6.9304337673315	-0.000202713167627766	0.00448523499835563
6.95792806763346	-0.000205764246218543	0.00536277292765258
6.9971480119822	-0.00020303664669763	0.00659672918775095
6.9998329136901	-0.000203586275234979	0.00667971762128861
7.01325742222958	-0.000206094532956391	0.00709174147466474
7.04854633915697	-0.000205904319885875	0.00814781721232637
7.04930494268323	-0.000206049565272481	0.00817000801786311
7.05309796031451	-0.000206766741122855	0.0082806247946644
7.07206304847091	-0.000209627555288416	0.00882500651664857
7.09349779993314	-0.000212281036944262	0.00942200181522956
7.11749859999614	-0.000214539307380579	0.0100663643092141
7.11923837548997	-0.000214796773629455	0.0101120923259509
7.12793725295909	-0.000216027895808768	0.0103386678583738
7.16059916791303	-0.000215663877837335	0.0111568174099108
7.19819720191465	-0.000212562627620705	0.0120363710160585
7.20303366047653	-0.000213318038828625	0.0121455099396238
7.22721595328592	-0.000215503770078507	0.0126752306591522
7.27246533760669	-0.000205223154709944	0.0135927835777347
7.28039078220805	-0.000206725571002098	0.0137484648950384
7.3200180052149	-0.000204431930591498	0.0144872672633651
7.37218851963813	-0.000187658122475676	0.0153773223424447
7.38498132792319	-0.000191077880288271	0.0155963461036364
7.44400780464157	-0.000166030589226929	0.0165092694638698
7.4612208689894	-0.000172228710421884	0.0167902819954941
7.52558557875294	-0.000144944466856645	0.0177125971926557
7.53989193788052	-0.000151701456327813	0.0179436142342522
7.60144251227291	-0.000144168879235296	0.0188170311994895
7.61170213096144	-0.000149153869807239	0.0189801802999265
7.66300022440406	-0.00015870520908301	0.0197202497413251
7.67045325866908	-0.000161830826773623	0.0198333555864538
7.70771842999417	-0.000173344586949176	0.0203654823610013
7.75802450171787	-0.000182803972525014	0.0209986374865185
7.76162802766872	-0.000183901422343674	0.021045605421885
7.779645657423	-0.000189039636792815	0.0212727287964416
7.8183987752848	-0.000197823951562356	0.0217030037175914
7.81971846257455	-0.000198129414692619	0.0217173380469105
7.82631689902327	-0.000199626609403612	0.0217878734383823
7.85393130189362	-0.000205354593229903	0.0220574174027097
7.8796361300848	-0.000210124011065647	0.0222779561721664
7.88059114206202	-0.000210286672693544	0.022285685900695
7.88536620194813	-0.000211088619498409	0.02232365616214
7.90924150137866	-0.000214961876616307	0.0224937632875535
7.94148101050035	-0.000220011174518614	0.0226723532388762
7.94476532134967	-0.000220406391765265	0.022688546023099
7.96118687559626	-0.000222353039210782	0.0227604060512752
8.00143253133801	-0.00022913761533816	0.0228572550038415
8.00618774414488	-0.000229493846833351	0.0228660781043466
8.02996380817922	-0.000231595949557628	0.0228903140771115
8.07167344253845	-0.000238823910270136	0.0228473472978881
8.07400674295033	-0.00023888713520126	0.0228440776854422
8.08567324500973	-0.000239227191479174	0.0228239172354603
8.11872372950631	-0.000242383026120119	0.0227272306586539
8.1401506822643	-0.000243042880537225	0.0226469385438628
8.14037154202161	-0.000243044235100021	0.0226460429492723
8.14147584080817	-0.000243050988984028	0.0226415402001368
8.14699733474095	-0.000243086379462687	0.0226184099939373
8.16539608035042	-0.000243466554226579	0.0225336546675705
8.19080143007879	-0.000244619793878909	0.022399586343792
8.19289504367686	-0.000244616204587378	0.0223880860678469
8.20336311166719	-0.00024463094499183	0.0223291075294696
8.23770644363382	-0.000248448953778513	0.0221140675558347
8.27555226838956	-0.000253862248733916	0.0218617851469518
8.28144356296875	-0.000253587636316555	0.0218240744001896
8.31090003586473	-0.000254734441706761	0.0216326160099951
8.35732399619203	-0.000268250974814532	0.0213308730527833
8.36806862387403	-0.000267044031110997	0.0212716401833994
8.42179176228405	-0.000291894548355986	0.0209822824802959
8.43021763802117	-0.000289948942063134	0.0209500295835672
8.47234701670674	-0.00029334940120318	0.0208121796992816
8.47859025224996	-0.00029184697313922	0.0207982817250149
8.50980642996606	-0.000288727558857338	0.020746740291152
8.5568777647881	-0.000299154698214954	0.0207290620728541
8.55977383225339	-0.000298365965118563	0.0207311176804387
8.57425416957982	-0.000294767253852912	0.0207456348956361
8.61015878142456	-0.000293279854701956	0.0208101373070328
8.61105102588568	-0.000293061701237329	0.0208122794767513
8.61551224819129	-0.00029198702934552	0.0208233414770377
8.63781835971929	-0.000287969366370433	0.0208870784574808
8.66030552833779	-0.000284373097778623	0.0209645003875164
8.6611770502563	-0.000284198727485863	0.020967738176074
8.66553465984888	-0.000283339649615022	0.0209841804426525
8.68732270781177	-0.000280229937013599	0.0210724645211177
8.7185911091422	-0.000278918989864985	0.0212143387989148
8.72165168619589	-0.000278393153630763	0.0212288230970772
8.73695457146439	-0.000276100548187164	0.021302823120574
8.76509546055017	-0.000274429482332805	0.0214444829849446
8.79323634963595	-0.000272939579878839	0.0215882179809979
8.79923265604262	-0.000272097791507719	0.0216182980573473
8.81990902107903	-0.000270068152864011	0.0217210149774092
8.84058538611543	-0.000268226311988085	0.0218200168367474
8.86126175115184	-0.000266552639654694	0.0219135834794815
8.86729952869394	-0.000265894858865967	0.0219394426845908
8.88117335357875	-0.000264579785344887	0.0219965177769962
8.89504717846357	-0.000263350789247108	0.0220497899256581
8.90892100334839	-0.000262202000051004	0.0220988526981247
8.9227948282332	-0.000261127942331574	0.022143327198846
8.92765518026917	-0.000260725098394254	0.0221576982564968
8.93537569744585	-0.000260113954297592	0.0221792610073686
8.94309621462253	-0.000259525821224016	0.0221992103220023
8.95081673179921	-0.000258959824993577	0.0222174979411964
8.95853724897589	-0.000258415124561373	0.0222340788954849
8.96625776615257	-0.000257890910762559	0.0222489116271696
8.97397828332925	-0.000257386405106641	0.0222619581032866
8.97658045499632	-0.000257217000910415	0.022265940544635
8.9791826266634	-0.000257049785894692	0.0222697149785966
8.98178479833047	-0.000256884731756779	0.0222732802612013
8.98438696999755	-0.000256721810560245	0.0222766352962345
8.98698914166462	-0.000256560994729482	0.0222797790356093
8.9895913133317	-0.000256402257045596	0.0222827104797287
8.99219348499877	-0.0002562455706413	0.0222854286778307
8.99479565666585	-0.00025609090899692	0.022287932728319
8.99739782833292	-0.000255938245935394	0.0222902217790804
8.99869891416646	-0.00025586259514776	0.0222912853138204


==> data/thetaTildeSim1.dat <==
0	1	0.5
3.09439255574185e-05	1	0.5
0.000185663553344511	1	0.5
0.000959261692279975	1	0.5
0.00386576740830851	1	0.5
0.00681289044380889	1	0.5
0.00982390829356824	1	0.5
0.0129023512722116	1	0.5
0.0160778343255066	1	0.5
0.0195131003784693	1	0.5
0.0231985901406348	1	0.5
0.0271304157496064	1	0.5
0.0313083542246877	1	0.5
0.035736042832023	1	0.5
0.0404214833918771	1	0.5
0.0453779576101808	1	0.5
0.0506255300339903	1	0.5
0.0561934848533917	1	0.5
0.0621243837694235	1	0.5
0.0684812006723473	1	0.5
0.0753609456517375	1	0.5
0.0829240211978094	1	0.5
0.0914703346322752	1	0.5
0.1017115434842	1	0.5
0.113035013062209	1	0.5
0.124752115083609	1	0.5
0.135561924694773	1	0.5
0.145129309825592	1	0.5
0.15411368802435	1	0.5
0.162758751246112	1	0.5
0.171169785395726	1	0.5
0.179396363797274	1	0.5
0.187456831296985	1	0.5
0.195347281911578	1	0.5
0.203044506310934	1	0.5
0.210505536949595	1	0.5
0.217664181577686	1	0.5
0.22442329027373	1	0.5
0.230934255417253	1	0.5
0.237506558207602	1	0.5
0.243753279103801	1	0.5
0.25	1	0.5
0.25679548571337	1	0.5
0.264712317527831	1	0.5
0.273821000706585	1	0.5
0.284218211930821	1	0.5
0.296051157399468	1	0.5
0.309531370028227	1	0.5
0.309806434430953	0.999628752449305	0.499712009011323
0.31118175644458	0.997774899330529	0.498273903920692
0.318058366512718	0.988564985958011	0.491129420266006
0.33517136386415	0.966069148505828	0.473678534847778
0.35469080547399	0.941131586079285	0.454333509554077
0.377927804209586	0.912416601450387	0.432058192726677
0.379102875646601	0.910128499721573	0.429540015392115
0.384978232831676	0.898811294193168	0.417088681698991
0.40637895389451	0.859275508664204	0.373644107726973
0.431580265759178	0.81593293011835	0.326121895411344
0.433667759688207	0.811344311953211	0.319902618833507
0.444105229333351	0.789090177038563	0.289791289803216
0.463268984685316	0.751064868597053	0.23855745925603
0.481470771740426	0.718086069793505	0.194380300720705
0.492247199402643	0.699889262599359	0.170123389734807
0.492424767717743	0.699483813326701	0.169444539991334
0.493312609293243	0.697465823213317	0.166067218129549
0.497751817170743	0.68760340453566	0.149596672176166
0.502584995838659	0.677283805922605	0.132428835808209
0.507999890640429	0.666217133688621	0.11409958348349
0.514602537385752	0.653395255590181	0.0929785646246306
0.522284849950997	0.63935227904595	0.0700037495997425
0.53097851499976	0.624519534086898	0.0459388849346387
0.54065088740814	0.609237386742112	0.0213935960886954
0.551300053157112	0.593772786879412	-0.00314633110321083
0.553480616946218	0.5900128912016	-0.0101162634248462
0.56223422432495	0.575959305538202	-0.035840218519619
0.571875243018152	0.562223404317855	-0.0603945732501261
0.582384019957942	0.549052602388313	-0.083256943285973
0.592716421852935	0.537677073042129	-0.102329259338161
0.602224657855465	0.528394286220322	-0.117318425156225
0.60232719361035	0.528292179186412	-0.117492678253308
0.602839872384776	0.52778410561197	-0.118358057600259
0.605403266256905	0.525303940104604	-0.122541028896026
0.609809111174221	0.521263856307951	-0.12919836007788
0.61576721777527	0.51621035768492	-0.137222446982644
0.623591908240583	0.510205959175378	-0.146253092128183
0.633420915972194	0.50352957507836	-0.155536857691511
0.645580062571026	0.496360096077417	-0.164437919596347
0.660675764859672	0.488763920949037	-0.172410536793662
0.662815229746417	0.487951968113556	-0.172722242237735
0.673512554180142	0.484075874924542	-0.173823346496189
0.695770310499601	0.476721608891791	-0.174394997801925
0.722615885442303	0.468640236049749	-0.173300331544183
0.727463324317232	0.46785674303419	-0.170653058981174
0.740824993839479	0.465106017731173	-0.165163521328714
0.758312525695813	0.46069911452174	-0.160514258629008
0.783389211619106	0.453692499156565	-0.156204915566528
0.790155906853791	0.452369638565345	-0.152775242126136
0.802204835428052	0.449427497738104	-0.148573143358317
0.819031359737222	0.4446617635215	-0.144928326299619
0.840520554957511	0.438155131270454	-0.141893197479216
0.848568525100731	0.436158965050248	-0.13900457166195
0.861771182712996	0.432402029475318	-0.135934259753497
0.880480097606829	0.426660592620469	-0.133178245123238
0.899189012500662	0.420783190110583	-0.131153109810357
0.908929902431249	0.418159340384368	-0.128433049521077
0.925197964290606	0.413290927182452	-0.125682759758061
0.944487757577964	0.40725782988272	-0.123583410323983
0.97249637175534	0.398554358464926	-0.120925753348292
0.984840631936123	0.395262467114208	-0.117836385306063
0.999409617795651	0.39089700154993	-0.115986606936173
1.01819357613147	0.385170970888858	-0.114209769916122
1.04975650065885	0.375692154453252	-0.111438679673779
1.0609907390149	0.372567025698276	-0.109769011993897
1.07222497737096	0.369305012906067	-0.10867347601534
1.10008873683853	0.361277778518425	-0.106204313462009
1.11861646980061	0.35594143136993	-0.104914773806413
1.13467748049978	0.351481275934985	-0.103462958426669
1.15531395807697	0.345768974599432	-0.101842331366275
1.16644312884407	0.342628629014632	-0.101266307238294
1.17757229961116	0.33960035593523	-0.100409872983197
1.21228675663809	0.330345206185624	-0.0977174450890611
1.22588267103702	0.326565265168427	-0.0972517657580646
1.23947858543595	0.323021091737093	-0.0961374828908873
1.26663304268192	0.316020023773051	-0.0940748496807542
1.27501267595557	0.313724152819038	-0.0938024110735097
1.28339230922922	0.31152187946003	-0.0932723747337292
1.30434139241334	0.306135657510223	-0.0917858690731319
1.32529047559746	0.300916817687825	-0.0900750514551434
1.33308013924025	0.298767345446668	-0.0898883935292201
1.34086980288305	0.296713041214466	-0.089435484494736
1.36034396199004	0.29170544183208	-0.088091322367197
1.37981812109702	0.28686226340817	-0.0865022572310499
1.39360569148904	0.282936912634244	-0.0865230050587579
1.40739326188106	0.279391079608127	-0.0854633127458109
1.44946967145908	0.268860958588543	-0.0822482259164049
1.46136070533121	0.265493539898089	-0.081775028457714
1.47325173920334	0.262295344238183	-0.0808892501638883
1.50509757694533	0.253963838346822	-0.0784167897412356
1.52631633752632	0.248192356382759	-0.0767027381867796
1.55563514679969	0.240481391889459	-0.074238653126979
1.56773055743162	0.236843789449725	-0.074402587227006
1.57982596806356	0.233514829414996	-0.073745335506907
1.59970365399615	0.228271375019654	-0.0722755724488016
1.61958133992875	0.223203945898925	-0.070650538627436
1.63643343867961	0.21868464169158	-0.0691359274653724
1.67599127537676	0.208390015773219	-0.0658407314154772
1.69102030322273	0.204540655706519	-0.064249609871158
1.72132312695681	0.196845676240055	-0.0616249493603326
1.74752905320721	0.190334920537738	-0.0597281561174701
1.76047330867772	0.186724131902032	-0.0596348229097833
1.77974218820022	0.181754795217377	-0.058601619670798
1.79901106772273	0.1770482095504	-0.0571777027761501
1.81058138929135	0.174388369420176	-0.0559173355001676
1.84132749869677	0.167348168241749	-0.0532062576425248
1.86614191692473	0.161737338189665	-0.0515408142479419
1.87604759168946	0.159624201434055	-0.0505638914124045
1.9047701363342	0.153522569210432	-0.0482362738085929
1.93205659592722	0.147820678835969	-0.0465079979765073
1.94044056214604	0.145913286263302	-0.0466144715323843
1.96160631788954	0.141445428926321	-0.046116023177984
1.98808990309918	0.13628089592843	-0.0447660441601434
1.99525055177839	0.134958125380052	-0.0443416276984152
2.03105379517444	0.128540750227682	-0.0422596467182865
2.07638255461663	0.120862998459817	-0.0397294450360443
2.08171677911547	0.119987987643373	-0.0394425727018733
2.10838790160971	0.115707509944923	-0.0380375363448449
2.14941047935902	0.109420591241437	-0.0359713069758355
2.1533038284223	0.108848186088935	-0.0357809294515565
2.17277057373874	0.106029538360738	-0.0348477700039156
2.20968806074114	0.100880726160402	-0.0331514193485669
2.21242535076474	0.100509911711852	-0.033029342340491
2.22611180088276	0.0986760858443031	-0.0324259673942326
2.25894110586769	0.0944122634249365	-0.0310240791012621
2.28756189550188	0.0908454539566673	-0.0298520449178585
2.28891991976591	0.0906796810489304	-0.0297975464452044
2.29571004108607	0.0898553364545761	-0.0295265625964906
2.32192470818007	0.0867424334296132	-0.0285034531350605
2.34449823063321	0.0841484174031578	-0.0276510324231922
2.34786220205426	0.0837686057742126	-0.0275262075107547
2.36468205915949	0.0818950972662804	-0.0269105146772712
2.39515931014782	0.0786064116806998	-0.0258298203850245
2.39665260373514	0.0784487141814687	-0.0257780012633346
2.40411907167175	0.0776649594267329	-0.0255204610381011
2.43326770007247	0.0746794536640689	-0.0245394315189177
2.46024940158218	0.072018276546655	-0.0236649770321046
2.46117036420251	0.0719291343542031	-0.0236356858301789
2.46577517730415	0.0714850758414587	-0.0234897723906288
2.48879924281235	0.0693055666218685	-0.0227736003392481
2.52006126390651	0.0664522110116075	-0.021835998895063
2.52023884108713	0.0664363404416516	-0.0218307848496407
2.5211267269902	0.0663570444657678	-0.0218047331785702
2.52556615650557	0.0659619828410177	-0.0216749378420966
2.54429422429454	0.0643211194338271	-0.0211358066913409
2.57043044276674	0.0620992063709052	-0.0204057144786098
2.57252580058585	0.0619243715100112	-0.0203482845720749
2.58300258968142	0.0610575605258349	-0.0200635272734583
2.6180372844429	0.0582461126899612	-0.019139805235896
2.65716579803485	0.0552589361842696	-0.0181581946298008
2.66287253535101	0.0548341251664768	-0.0180192620464532
2.69140622193181	0.0527589738098247	-0.0173390994948498
2.72568964212833	0.0503697948611347	-0.01655411533947
2.73287868514537	0.0498808137936296	-0.0163940894930503
2.76030972093253	0.0480585809739751	-0.0157965137659408
2.7877407567197	0.046303245278606	-0.015219722736816
2.79628931234703	0.0457665177442985	-0.015044547461306
2.81751523667506	0.0444609960060451	-0.0146169906171495
2.83874116100309	0.0431930348558517	-0.0142006122111971
2.84846626110142	0.042623596873307	-0.0140141629474059
2.86459214500111	0.0416960335436664	-0.0137098727622326
2.88071802890081	0.0407887670809246	-0.0134118505771624
2.8968439128005	0.0399012895528201	-0.0131201617531881
2.90715952152045	0.0393357485206065	-0.0129385061766153
2.9174751302404	0.0387787271592579	-0.0127578330234135
2.92779073896035	0.0382298916775595	-0.0125787765855927
2.9381063476803	0.0376890001578023	-0.0124016973535537
2.94842195640025	0.0371558656479855	-0.0122267940915399
2.95357976076022	0.0368914209762273	-0.0121411446487474
2.9587375651202	0.0366289489016587	-0.0120558201689251
2.96389536948017	0.0363684139837244	-0.0119708834116798
2.96905317384015	0.0361097859475645	-0.0118863817655295
2.97421097820012	0.0358530385201973	-0.011802350780565
2.9793687825601	0.0355981485335009	-0.0117188168907615
2.98452658692007	0.0353450952328005	-0.0116357995118135
2.98968439128005	0.0350938597438992	-0.0115533126577325
2.99484219564002	0.0348444246622119	-0.0114713661865908
2.99742109782001	0.0347203771752478	-0.0114305977314133
3	0.0347203771752478	-0.0114305977314133
3.00199951506527	0.0347203771752478	-0.0114305977314133
3.00399903013055	0.0347203771752478	-0.0114305977314133
3.00599854519582	0.0347203771752478	-0.0114305977314133
3.0079980602611	0.0347203771752478	-0.0114305977314133
3.01254156366267	0.0347203771752478	-0.0114305977314133
3.01708506706425	0.0347203771752478	-0.0114305977314133
3.02162857046582	0.0347203771752478	-0.0114305977314133
3.0261720738674	0.0347203771752478	-0.0114305977314133
3.03613009693187	0.0347203771752478	-0.0114305977314133
3.04608811999635	0.0347203771752478	-0.0114305977314133
3.05604614306083	0.0347203771752478	-0.0114305977314133
3.06600416612531	0.0347203771752478	-0.0114305977314133
3.07496016103795	0.0347203771752478	-0.0114305977314133
3.08391615595059	0.0347203771752478	-0.0114305977314133
3.09287215086323	0.0347203771752478	-0.0114305977314133
3.10182814577587	0.0347203771752478	-0.0114305977314133
3.11114399070898	0.0347203771752478	-0.0114305977314133
3.12045983564208	0.0347203771752478	-0.0114305977314133
3.12977568057518	0.0347203771752478	-0.0114305977314133
3.13909152550828	0.0347203771752478	-0.0114305977314133
3.14779332524692	0.0347203771752478	-0.0114305977314133
3.15649512498556	0.0347203771752478	-0.0114305977314133
3.1651969247242	0.0347203771752478	-0.0114305977314133
3.17389872446284	0.0347203771752478	-0.0114305977314133
3.18286357415236	0.0347203771752478	-0.0114305977314133
3.19182842384187	0.0347203771752478	-0.0114305977314133
3.20079327353138	0.0347203771752478	-0.0114305977314133
3.2097581232209	0.0347203771752478	-0.0114305977314133
3.21920768297472	0.0347203771752478	-0.0114305977314133
3.22865724272855	0.0347203771752478	-0.0114305977314133
3.23810680248237	0.0347203771752478	-0.0114305977314133
3.2475563622362	0.0347203771752478	-0.0114305977314133
3.26003665666012	0.0347203771752478	-0.0114305977314133
3.27251695108404	0.0347203771752478	-0.0114305977314133
3.28499724550796	0.0347203771752478	-0.0114305977314133
3.29747753993188	0.0347203771752478	-0.0114305977314133
3.31630581040738	0.0347203771752478	-0.0114305977314133
3.33513408088288	0.0347203771752478	-0.0114305977314133
3.35396235135837	0.0347203771752478	-0.0114305977314133
3.37279062183387	0.0347203771752478	-0.0114305977314133
3.39179990228326	0.0347203771752478	-0.0114305977314133
3.41080918273265	0.0347203771752478	-0.0114305977314133
3.42981846318204	0.0347203771752478	-0.0114305977314133
3.44882774363143	0.0347203771752478	-0.0114305977314133
3.4692026538317	0.0347203771752478	-0.0114305977314133
3.48957756403197	0.0347203771752478	-0.0114305977314133
3.50995247423223	0.0347203771752478	-0.0114305977314133
3.5303273844325	0.0347203771752478	-0.0114305977314133
3.55353319708055	0.0347203771752478	-0.0114305977314133
3.5767390097286	0.0347203771752478	-0.0114305977314133
3.59994482237665	0.0347203771752478	-0.0114305977314133
3.6231506350247	0.0347203771752478	-0.0114305977314133
3.64713582921276	0.0347203771752478	-0.0114305977314133
3.67112102340083	0.0347203771752478	-0.0114305977314133
3.69510621758889	0.0347203771752478	-0.0114305977314133
3.71909141177695	0.0347203771752478	-0.0114305977314133
3.74064566583264	0.0347203771752478	-0.0114305977314133
3.76219991988832	0.0347203771752478	-0.0114305977314133
3.78375417394401	0.0347203771752478	-0.0114305977314133
3.80530842799969	0.0347203771752478	-0.0114305977314133
3.82602832972415	0.0347203771752478	-0.0114305977314133
3.84674823144861	0.0347203771752478	-0.0114305977314133
3.86746813317307	0.0347203771752478	-0.0114305977314133
3.88818803489753	0.0347203771752478	-0.0114305977314133
3.90890793662199	0.0347203771752478	-0.0114305977314133
3.92962783834645	0.0347203771752478	-0.0114305977314133
3.95034774007091	0.0347203771752478	-0.0114305977314133
3.97106764179537	0.0347203771752478	-0.0114305977314133
3.99231621662101	0.0347203771752478	-0.0114305977314133
4.01356479144665	0.0347203771752478	-0.0114305977314133
4.03481336627229	0.0347203771752478	-0.0114305977314133
4.05606194109793	0.0347203771752478	-0.0114305977314133
4.07813403412325	0.0347203771752478	-0.0114305977314133
4.10020612714857	0.0347203771752478	-0.0114305977314133
4.12227822017389	0.0347203771752478	-0.0114305977314133
4.14435031319921	0.0347203771752478	-0.0114305977314133
4.16557599652604	0.0347203771752478	-0.0114305977314133
4.18680167985287	0.0347203771752478	-0.0114305977314133
4.20802736317971	0.0347203771752478	-0.0114305977314133
4.22925304650654	0.0347203771752478	-0.0114305977314133
4.25253842400302	0.0347203771752478	-0.0114305977314133
4.27582380149951	0.0347203771752478	-0.0114305977314133
4.29910917899599	0.0347203771752478	-0.0114305977314133
4.32239455649248	0.0347203771752478	-0.0114305977314133
4.34490159040986	0.0347203771752478	-0.0114305977314133
4.36740862432725	0.0347203771752478	-0.0114305977314133
4.38991565824464	0.0347203771752478	-0.0114305977314133
4.41242269216202	0.0347203771752478	-0.0114305977314133
4.43208217242997	0.0347203771752478	-0.0114305977314133
4.45174165269791	0.0347203771752478	-0.0114305977314133
4.47140113296585	0.0347203771752478	-0.0114305977314133
4.4910606132338	0.0347203771752478	-0.0114305977314133
4.51012254847541	0.0347203771752478	-0.0114305977314133
4.52918448371703	0.0347203771752478	-0.0114305977314133
4.54824641895864	0.0347203771752478	-0.0114305977314133
4.56730835420025	0.0347203771752478	-0.0114305977314133
4.58407530887686	0.0347203771752478	-0.0114305977314133
4.60084226355347	0.0347203771752478	-0.0114305977314133
4.61760921823008	0.0347203771752478	-0.0114305977314133
4.63437617290669	0.0347203771752478	-0.0114305977314133
4.6511431275833	0.0347203771752478	-0.0114305977314133
4.66791008225991	0.0347203771752478	-0.0114305977314133
4.68467703693652	0.0347203771752478	-0.0114305977314133
4.70144399161313	0.0347203771752478	-0.0114305977314133
4.7176707090123	0.0347203771752478	-0.0114305977314133
4.73389742641147	0.0347203771752478	-0.0114305977314133
4.75012414381065	0.0347203771752478	-0.0114305977314133
4.76635086120982	0.0347203771752478	-0.0114305977314133
4.78321026859664	0.0347203771752478	-0.0114305977314133
4.80006967598347	0.0347203771752478	-0.0114305977314133
4.81692908337029	0.0347203771752478	-0.0114305977314133
4.83378849075712	0.0347203771752478	-0.0114305977314133
4.85583444352997	0.0347203771752478	-0.0114305977314133
4.87788039630283	0.0347203771752478	-0.0114305977314133
4.89992634907569	0.0347203771752478	-0.0114305977314133
4.92197230184854	0.0347203771752478	-0.0114305977314133
4.94636328304114	0.0347203771752478	-0.0114305977314133
4.97075426423374	0.0347203771752478	-0.0114305977314133
4.99514524542633	0.0347203771752478	-0.0114305977314133
5.01953622661893	0.0347203771752478	-0.0114305977314133
5.04068768756024	0.0347203771752478	-0.0114305977314133
5.06183914850156	0.0347203771752478	-0.0114305977314133
5.08299060944287	0.0347203771752478	-0.0114305977314133
5.10414207038419	0.0347203771752478	-0.0114305977314133
5.12559471175901	0.0347203771752478	-0.0114305977314133
5.14704735313383	0.0347203771752478	-0.0114305977314133
5.16849999450865	0.0347203771752478	-0.0114305977314133
5.18995263588346	0.0347203771752478	-0.0114305977314133
5.21200202240752	0.0347203771752478	-0.0114305977314133
5.23405140893157	0.0347203771752478	-0.0114305977314133
5.25610079545562	0.0347203771752478	-0.0114305977314133
5.27815018197967	0.0347203771752478	-0.0114305977314133
5.30052541466867	0.0347203771752478	-0.0114305977314133
5.32290064735766	0.0347203771752478	-0.0114305977314133
5.34527588004666	0.0347203771752478	-0.0114305977314133
5.36765111273566	0.0347203771752478	-0.0114305977314133
5.38959782436712	0.0347203771752478	-0.0114305977314133
5.41154453599858	0.0347203771752478	-0.0114305977314133
5.43349124763005	0.0347203771752478	-0.0114305977314133
5.45543795926151	0.0347203771752478	-0.0114305977314133
5.47519892836718	0.0347203771752478	-0.0114305977314133
5.49495989747286	0.0347203771752478	-0.0114305977314133
5.51472086657853	0.0347203771752478	-0.0114305977314133
5.53448183568421	0.0347203771752478	-0.0114305977314133
5.55128844291776	0.0347203771752478	-0.0114305977314133
5.5680950501513	0.0347203771752478	-0.0114305977314133
5.58490165738485	0.0347203771752478	-0.0114305977314133
5.6017082646184	0.0347203771752478	-0.0114305977314133
5.62237730503234	0.0347203771752478	-0.0114305977314133
5.64304634544629	0.0347203771752478	-0.0114305977314133
5.66371538586023	0.0347203771752478	-0.0114305977314133
5.68438442627418	0.0347203771752478	-0.0114305977314133
5.70808730220764	0.0347203771752478	-0.0114305977314133
5.73179017814111	0.0347203771752478	-0.0114305977314133
5.75549305407458	0.0347203771752478	-0.0114305977314133
5.77919593000805	0.0347203771752478	-0.0114305977314133
5.80100030707591	0.0347203771752478	-0.0114305977314133
5.82280468414377	0.0347203771752478	-0.0114305977314133
5.84460906121163	0.0347203771752478	-0.0114305977314133
5.86641343827949	0.0347203771752478	-0.0114305977314133
5.8901912474658	0.0347203771752478	-0.0114305977314133
5.9139690566521	0.0347203771752478	-0.0114305977314133
5.93774686583841	0.0347203771752478	-0.0114305977314133
5.96152467502471	0.0347203771752478	-0.0114305977314133
5.97114350626854	0.0347203771752478	-0.0114305977314133
5.98076233751236	0.0347203771752478	-0.0114305977314133
5.99038116875618	0.0347203771752478	-0.0114305977314133
6	0.0347203771752478	-0.0114305977314133
6	0.0347203771752478	-0.0114305977314133
6.00022058655476	0.0347203771752478	-0.0114305977314133
6.00132351932855	0.0347203771752478	-0.0114305977314133
6.00683818319753	0.0347203771752478	-0.0114305977314133
6.02064208087125	0.0347203771752478	-0.0114305977314133
6.03554632490212	0.0347203771752478	-0.0114305977314133
6.05039952563745	0.0347203771752478	-0.0114305977314133
6.05221989305567	0.0347182286409446	-0.0114311230311155
6.06132173014678	0.0347074882677385	-0.0114337489677079
6.07621009149867	0.0346899279200389	-0.0114380423343083
6.09115904632504	0.0346723064074766	-0.0114423506552356
6.10623202826698	0.0346545491412107	-0.0114466921668733
6.1099908765148	0.0346464745169466	-0.0114483609218398
6.12537717914001	0.0346134441585236	-0.0114551871719892
6.14109949403105	0.0345797288859212	-0.0114621549357097
6.15736729116597	0.0345448825741365	-0.0114693564084445
6.16214006344475	0.0345324440186959	-0.0114716699057686
6.17938718034805	0.034487536643942	-0.0114800223363913
6.19719893990117	0.0344412267120306	-0.0114886355104041
6.21596528174359	0.0343925091400373	-0.0114976963472138
6.2184751249206	0.0343853559408808	-0.0114989327882604
6.23102434080566	0.0343496143522484	-0.0115051107137305
6.25287390021377	0.0342874812940345	-0.011515850156412
6.27744422936767	0.0342177581280927	-0.0115279011502736
6.27765578179316	0.0342171498262693	-0.011528004870441
6.27871354392062	0.0342141084944154	-0.0115285234405825
6.28400235455792	0.0341989062658301	-0.0115311155240572
6.2985193054717	0.0341572164747086	-0.0115382238165135
6.3195809671916	0.0340968303045091	-0.011548519661176
6.34763352490695	0.0340165816133707	-0.0115622015839905
6.35003921846652	0.0340096263197149	-0.0115633739225679
6.36206768626439	0.033974873139217	-0.0115692316252392
6.38231482193454	0.0339164617788928	-0.0115790767064681
6.40132966979904	0.0338617053400687	-0.0115883054810146
6.40579911867797	0.0338479972063803	-0.0115905027046879
6.4231449738927	0.0337948532533545	-0.0115990207650141
6.44004536662366	0.0337431612964606	-0.0116073058229582
6.45630343211078	0.0336935150598699	-0.0116152627442154
6.46131409597954	0.0336757840998583	-0.0116179206245751
6.4766585065871	0.0336215483010095	-0.0116260504110249
6.4918325190058	0.0335680075061696	-0.0116340757386771
6.50683226706357	0.0335151720599169	-0.0116419950669312
6.50913905241162	0.03350538120322	-0.0116434649935547
6.52067297915188	0.0334564732270527	-0.0116508075580326
6.53548849931968	0.033393763213409	-0.0116602219406753
6.55027193372988	0.0333313155370546	-0.0116695966208364
6.56507145608067	0.0332689262428468	-0.0116789622175449
6.56531409931828	0.0332675516560348	-0.0116791991351789
6.56652731550633	0.0332606796565816	-0.0116803835597329
6.57259339644658	0.0332263430135493	-0.0116863015940262
6.58757373205932	0.0331417143512976	-0.011700887173293
6.6026179147055	0.0330569630282296	-0.0117154932465073
6.61785291626633	0.0329713791383452	-0.0117302421444544
6.61942076190503	0.0329600455270378	-0.0117326105092505
6.62725999009853	0.0329034434504096	-0.0117444382165111
6.64426500232485	0.0327810382529863	-0.0117700144205897
6.66347116609878	0.0326434074034551	-0.0117987688817832
6.68544048422986	0.0324867766608281	-0.0118314888588985
6.68848478332158	0.0324549479880414	-0.0118406291581706
6.70370627878015	0.0322963721007692	-0.011886160552542
6.73343807734104	0.0319893403123099	-0.0119742834012777
6.76944492450942	0.0316222583207685	-0.0120795810965575
6.77405050827796	0.0315472545231206	-0.0121101021031649
6.7970784271207	0.031175947917144	-0.0122610947440986
6.84731738587526	0.0303869572007172	-0.0125813566250879
6.85339393831463	0.0302589456376574	-0.0126452466614065
6.88377670051149	0.0296317983621257	-0.0129576931822165
6.9249349072711	0.028815552944937	-0.013362874829375
6.9304337673315	0.0286798865524179	-0.0134411616481344
6.95792806763346	0.0280194870530773	-0.0138211281870902
6.9971480119822	0.0271271330906514	-0.0143313692234823
6.9998329136901	0.0270574659735087	-0.0143751953480984
7.01325742222958	0.0267150803765966	-0.0145900973846614
7.04854633915697	0.0258605759563729	-0.0151226611938257
7.04930494268323	0.0258446088461238	-0.0151326396976857
7.05309796031451	0.0257651342287666	-0.015182265899304
7.07206304847091	0.0253766365376817	-0.0154238487378757
7.09349779993314	0.024954815428063	-0.015684153447631
7.11749859999614	0.0245032821459564	-0.0159602915825601
7.11923837548997	0.0244672020556167	-0.0159839160026426
7.12793725295909	0.02428912676358	-0.0161002056295573
7.16059916791303	0.0236537920959432	-0.016510611485154
7.19819720191465	0.0229831892819672	-0.0169351948120759
7.20303366047653	0.0229018048145456	-0.0169870664695503
7.22721595328592	0.0225097881242116	-0.0172342968544567
7.27246533760669	0.0218384949546027	-0.0176462947429237
7.28039078220805	0.0217157620478434	-0.0177244934552994
7.3200180052149	0.0211443915610782	-0.0180805177952187
7.37218851963813	0.0204885170807715	-0.018469630967168
7.38498132792319	0.0203213093899474	-0.0185670806135334
7.44400780464157	0.0196308736190192	-0.0189516469048985
7.4612208689894	0.0194654326583317	-0.0190314697718754
7.52558557875294	0.0189079977809629	-0.0192816073375864
7.53989193788052	0.018772537348106	-0.0193391436796809
7.60144251227291	0.018245859941908	-0.0195438452830963
7.61170213096144	0.0181653105898516	-0.019568382081418
7.66300022440406	0.0177911408117349	-0.0196696237786061
7.67045325866908	0.0177377745902653	-0.0196822103578035
7.70771842999417	0.0174845151866283	-0.0197351000517926
7.75802450171787	0.0171751853730766	-0.0197824904659468
7.76162802766872	0.0171567075967648	-0.0197822562965735
7.779645657423	0.0170660846402404	-0.0197798089789445
7.8183987752848	0.0168806017631457	-0.0197677548363979
7.81971846257455	0.0168747182710098	-0.0197671664391514
7.82631689902327	0.0168454945643162	-0.0197640854548889
7.85393130189362	0.0167265843210741	-0.0197487658722599
7.8796361300848	0.0166205566576603	-0.0197311882140713
7.88059114206202	0.0166167574968618	-0.019730475607154
7.88536620194813	0.0165978459562929	-0.0197268529332046
7.90924150137866	0.0165053384724735	-0.0197072924496232
7.94148101050035	0.016385555415778	-0.0196772776378213
7.94476532134967	0.0163735139612573	-0.0196740032546695
7.96118687559626	0.0163141513909648	-0.0196570460785035
8.00143253133801	0.0161743050170378	-0.0196116075313524
8.00618774414488	0.0161576707178428	-0.0196059385959991
8.02996380817922	0.0160760812246017	-0.0195765239978095
8.07167344253845	0.0159389324611524	-0.0195209154722137
8.07400674295033	0.0159307019824962	-0.0195177941030413
8.08567324500973	0.0158899308773441	-0.0195019353099219
8.11872372950631	0.0157777350293291	-0.0194548388611849
8.1401506822643	0.0157074600622806	-0.0194227061081101
8.14037154202161	0.0157066489400469	-0.0194223969725351
8.14147584080817	0.015702597018903	-0.0194208488922317
8.14699733474095	0.0156824290857024	-0.0194130488676401
8.16539608035042	0.0156163031576435	-0.0193863593059679
8.19080143007879	0.0155276008142571	-0.0193478306142923
8.19289504367686	0.0155202793796708	-0.0193447024409925
8.20336311166719	0.0154839735948872	-0.0193288687279993
8.23770644363382	0.0153682406258144	-0.0192747776464909
8.27555226838956	0.0152462704852149	-0.0192116884777108
8.28144356296875	0.0152231777916145	-0.0192041006597955
8.31090003586473	0.0151108406436904	-0.0191641377893284
8.35732399619203	0.0149435580430038	-0.019094910165683
8.36806862387403	0.0149040746109717	-0.0190809308834974
8.42179176228405	0.0147167566080609	-0.0190044861956183
8.43021763802117	0.0146941374698039	-0.0189881964570597
8.47234701670674	0.0145839540812068	-0.0189051029376784
8.47859025224996	0.0145693852766904	-0.0188913969731711
8.50980642996606	0.01449746510489	-0.0188224713455172
8.5568777647881	0.0143917117871729	-0.0187174501690597
8.55977383225339	0.0143883122858612	-0.0187080782895549
8.57425416957982	0.0143709522452468	-0.0186615771373273
8.61015878142456	0.0143254869881232	-0.0185487031479664
8.61105102588568	0.0143243460734424	-0.0185459124316021
8.61551224819129	0.0143186116088264	-0.018531989282358
8.63781835971929	0.0142892208262092	-0.0184631113884602
8.66030552833779	0.0142584601363431	-0.0183948548410305
8.6611770502563	0.0142572179035498	-0.0183922536905108
8.66553465984888	0.0142509853468367	-0.0183792712932899
8.68732270781177	0.0142193083651475	-0.0183149267305087
8.7185911091422	0.0141724697915775	-0.0182241420800733
8.72165168619589	0.014168314996191	-0.0182148628092155
8.73695457146439	0.0141472373059279	-0.0181687875976854
8.76509546055017	0.0141072421935918	-0.0180853864463825
8.79323634963595	0.0140658061066254	-0.0180035782010971
8.79923265604262	0.014056888189605	-0.017986302598487
8.81990902107903	0.0140257014760091	-0.0179272346526842
8.84058538611543	0.01399388538052	-0.0178689066468526
8.86126175115184	0.0139614976295015	-0.0178112721272301
8.86729952869394	0.0139485837366531	-0.0177979147187082
8.88117335357875	0.0139190767933937	-0.0177671640179862
8.89504717846357	0.0138897950516413	-0.0177363388716448
8.90892100334839	0.0138607294986119	-0.0177054460984505
8.9227948282332	0.01383187157281	-0.0176744921666464
8.92765518026917	0.0138198808926329	-0.0176652799303788
8.93537569744585	0.0138009562328166	-0.0176505775653677
8.94309621462253	0.0137821782442913	-0.0176357929668743
8.95081673179921	0.0137635432934972	-0.0176209288888139
8.95853724897589	0.0137450478460122	-0.0176059880091453
8.96625776615257	0.0137266884638364	-0.0175909729319516
8.97397828332925	0.0137084618027513	-0.0175758861894652
8.97658045499632	0.0137019121688627	-0.017571063766492
8.9791826266634	0.0136953805589511	-0.0175662310494414
8.98178479833047	0.0136888668252362	-0.0175613881496839
8.98438696999755	0.0136823708212617	-0.0175565351775815
8.98698914166462	0.0136758924018835	-0.0175516722424972
8.9895913133317	0.0136694314232578	-0.0175467994528039
8.99219348499877	0.0136629877428296	-0.0175419169158934
8.99479565666585	0.0136565612193207	-0.017537024738185
8.99739782833292	0.0136501517127184	-0.0175321230251343
8.99869891416646	0.0136469532973694	-0.0175296686255318


==> data/xDataSim1.dat <==
0	-1	1
3.09439255574185e-05	-0.999628696830279	1.00004639051849
0.000185663553344511	-0.99777289887564	1.00027758284303
0.000959261692279975	-0.988511828690769	1.00141464421213
0.00386576740830851	-0.953982072828304	1.00541144657373
0.00681289044380889	-0.919393051154414	1.00903684144202
0.00982390829356824	-0.88448805871347	1.01231871049454
0.0129023512722116	-0.849248329973548	1.01525523511277
0.0160778343255066	-0.813364183113137	1.017863341355
0.0195131003784693	-0.775069531176001	1.02022887372501
0.0231985901406348	-0.734582430372955	1.02226902262308
0.0271304157496064	-0.692058476763178	1.02391079474027
0.0313083542246877	-0.647615740728084	1.02508746684774
0.035736042832023	-0.601335307930329	1.02573658369331
0.0404214833918771	-0.553259295538498	1.02579764789712
0.0453779576101808	-0.503385737960271	1.02520928909474
0.0506255300339903	-0.451659249538112	1.02390555966524
0.0561934848533917	-0.397955152771506	1.02181074493969
0.0621243837694235	-0.342052354846907	1.0188315269976
0.0684812006723473	-0.283584841217168	1.01484409645365
0.0753609456517375	-0.221947819870075	1.00967065653109
0.0829240211978094	-0.156093118187724	1.00303046573566
0.0914703346322752	-0.0839928313934675	0.994416177728241
0.1017115434842	-0.000700597190043575	0.982661135293403
0.113035013062209	0.087629416261634	0.967987000281279
0.124752115083609	0.17507498667379	0.951085909677052
0.135561924694773	0.252360839146689	0.934044422976619
0.145129309825592	0.318179320292879	0.917862504075063
0.15411368802435	0.377872546465624	0.90176690754871
0.162758751246112	0.433454446433982	0.885485708837088
0.171169785395726	0.485849672381257	0.868921987447852
0.179396363797274	0.535549347246817	0.852051683834895
0.187456831296985	0.582814346353456	0.834897517006435
0.195347281911578	0.627757276659193	0.817522810068931
0.203044506310934	0.670378303955673	0.800033478556646
0.210505536949595	0.710577200136102	0.782585574311734
0.217664181577686	0.748147538351334	0.765399106231905
0.22442329027373	0.782749063326571	0.748782266535182
0.230934255417253	0.81530168274789	0.732427596355565
0.237506558207602	0.847406843630605	0.715582503331368
0.243753279103801	0.87723742985034	0.699267819539533
0.25	0.906418128709085	0.68266585539477
0.25679548571337	0.937442993545304	0.664289901811782
0.264712317527831	0.972667819984624	0.642482734103809
0.273821000706585	1.01200869698805	0.616885911778094
0.284218211930821	1.0554163552148	0.587043624206713
0.296051157399468	1.10295012973596	0.552328873927534
0.309531370028227	1.15478300642392	0.511895882487936
0.309806434430953	1.15581573824899	0.51106183760972
0.31118175644458	1.16096472486377	0.506890021266314
0.318058366512718	1.18634658391848	0.485995299748553
0.33517136386415	1.24696257828072	0.433827859047281
0.35469080547399	1.3118783051918	0.374277030452058
0.377927804209586	1.38366658050818	0.303770213062039
0.379102875646601	1.38714543885729	0.300227241898462
0.384978232831676	1.40432821234829	0.282635953913641
0.40637895389451	1.46402109970889	0.220351783674839
0.431580265759178	1.52877781729962	0.150732292035123
0.433667759688207	1.53388488560548	0.145160239668646
0.444105229333351	1.55885138103528	0.118036119182712
0.463268984685316	1.60228990530751	0.0712552078570552
0.481470771740426	1.64077981035713	0.0301208784543606
0.492247199402643	1.66234443554624	0.00712052514471948
0.492424767717743	1.66269231572057	0.00674945533151549
0.493312609293243	1.66442812629239	0.00490178612887077
0.497751817170743	1.67301778794262	-0.00414961224334516
0.502584995838659	1.68220160768357	-0.0136670932532539
0.507999890640429	1.69228475780633	-0.0239426944666681
0.514602537385752	1.70428854773409	-0.0359664103198335
0.522284849950997	1.71785807801555	-0.0493316065091386
0.53097851499976	1.73270677291503	-0.0637545989498857
0.54065088740814	1.7486049633894	-0.079071658775896
0.551300053157112	1.76536471135726	-0.0952329036233883
0.553480616946218	1.76870164051335	-0.0984535385839544
0.56223422432495	1.78177711037127	-0.110921863375526
0.571875243018152	1.79559187164457	-0.124000912165315
0.582384019957942	1.80996155572316	-0.137782900757046
0.592716421852935	1.82340158668899	-0.151134160960766
0.602224657855465	1.83517612743821	-0.163457938983796
0.60232719361035	1.83530003438202	-0.163591654701254
0.602839872384776	1.83591859229098	-0.164260347430698
0.605403266256905	1.83898700110371	-0.167607825766311
0.609809111174221	1.84416626007116	-0.173387065507242
0.61576721777527	1.85098127947967	-0.181286645982948
0.623591908240583	1.8596041933896	-0.191878841694735
0.633420915972194	1.86991543637253	-0.20565931116805
0.645580062571026	1.88188024528453	-0.223632031470392
0.660675764859672	1.89553764590482	-0.247641831996463
0.662815229746417	1.89736728415314	-0.25121417050464
0.673512554180142	1.90612566995869	-0.269859288486294
0.695770310499601	1.92229717663263	-0.312819710521728
0.722615885442303	1.93819807071106	-0.371808347891358
0.727463324317232	1.94065694249956	-0.383292968077939
0.740824993839479	1.94679333483979	-0.416469225038094
0.758312525695813	1.95342005157151	-0.462769895377896
0.783389211619106	1.96019714906973	-0.533793298997262
0.790155906853791	1.96148383350936	-0.553842340122331
0.802204835428052	1.96321357056735	-0.590512799644757
0.819031359737222	1.96444005979701	-0.643368921703547
0.840520554957511	1.96402411422578	-0.71302639696812
0.848568525100731	1.96330404514611	-0.739693510900829
0.861771182712996	1.96146659228043	-0.784106688460081
0.880480097606829	1.95748483918462	-0.848054393352479
0.899189012500662	1.95191387887351	-0.912839608041947
0.908929902431249	1.94839393543274	-0.946871381690118
0.925197964290606	1.94158484756113	-1.00409762504416
0.944487757577964	1.93202642076043	-1.07223850412083
0.97249637175534	1.91534760893559	-1.17112891183527
0.984840631936123	1.90696570481521	-1.21462339320497
0.999409617795651	1.89628013738063	-1.26583956098064
1.01819357613147	1.88125985983403	-1.33137407211288
1.04975650065885	1.85295759155135	-1.43970436322796
1.0609907390149	1.84198039130888	-1.4776191270638
1.07222497737096	1.83054181498043	-1.51516385094149
1.10008873683853	1.80023229773688	-1.60634874998033
1.11861646980061	1.77859219618549	-1.66527658837454
1.13467748049978	1.7589067657342	-1.71511905993205
1.15531395807697	1.73239235801212	-1.77737565772243
1.16644312884407	1.71753995647219	-1.81004749661288
1.17757229961116	1.70231103830957	-1.84205291936174
1.21228675663809	1.65248962092015	-1.93743927328023
1.22588267103702	1.63205865445356	-1.97283521521564
1.23947858543595	1.61113706444689	-2.00705776660989
1.26663304268192	1.56795213214563	-2.07184227345684
1.27501267595557	1.55426515810797	-2.09083019423849
1.28339230922922	1.54041558948195	-2.10932747931598
1.30434139241334	1.50510818182976	-2.15341405464805
1.32529047559746	1.46887676600101	-2.19433357017123
1.33308013924025	1.45518228563641	-2.20872062480141
1.34086980288305	1.44137285605912	-2.22264527743173
1.36034396199004	1.40636978097758	-2.25543635884654
1.37981812109702	1.37072589032501	-2.28529006541709
1.39360569148904	1.34513342773501	-2.30461058460611
1.40739326188106	1.31926818914909	-2.32239084996839
1.44946967145908	1.23886341939431	-2.36717294746862
1.46136070533121	1.21579403515082	-2.37718095726227
1.47325173920334	1.19259713237404	-2.38600740453765
1.50509757694533	1.12994851774433	-2.40384005228496
1.52631633752632	1.0878793915892	-2.41098801994325
1.55563514679969	1.02948592418572	-2.41462737659596
1.56773055743162	1.00534852397634	-2.41400976947669
1.57982596806356	0.981204669080589	-2.41215257011634
1.59970365399615	0.941550213343642	-2.40644166748673
1.61958133992875	0.901980450612881	-2.39744443180166
1.63643343867961	0.868547017229804	-2.3872601737251
1.67599127537676	0.790701245403168	-2.35426074547416
1.69102030322273	0.76143781534436	-2.33841063661079
1.72132312695681	0.703107660829964	-2.30103180754617
1.74752905320721	0.653527421111422	-2.26296546559324
1.76047330867772	0.629378177900896	-2.24223419281397
1.77974218820022	0.593891566870629	-2.20906029242554
1.79901106772273	0.559005068682358	-2.17317625846541
1.81058138929135	0.53836710747904	-2.15035376948602
1.84132749869677	0.484749723221368	-2.08518537561138
1.86614191692473	0.442884262429369	-2.02793363062897
1.87604759168946	0.426548896639919	-2.00395437204302
1.9047701363342	0.380473487887874	-1.93092562271551
1.93205659592722	0.338589649593867	-1.85690288743732
1.94044056214604	0.32611031985534	-1.83328409286821
1.96160631788954	0.295454667488519	-1.77189946475469
1.98808990309918	0.258878276098685	-1.6916873683453
1.99525055177839	0.249341669666302	-1.66937541266559
2.03105379517444	0.203998671719206	-1.55406729341059
2.07638255461663	0.152460806365193	-1.39980120995829
2.08171677911547	0.146847824589459	-1.38108675856599
2.10838790160971	0.120249037444576	-1.28590395366672
2.14941047935902	0.0842367342744747	-1.13473389467188
2.1533038284223	0.0811365737682244	-1.12011410907829
2.17277057373874	0.0664741136058901	-1.04637972632437
2.20968806074114	0.042562124622643	-0.903944594511787
2.21242535076474	0.0409960264209876	-0.89326293461251
2.22611180088276	0.0335972501543853	-0.839635425349981
2.25894110586769	0.0188052823976492	-0.709700552208127
2.28756189550188	0.00935863901020727	-0.59525420780138
2.28891991976591	0.0089909650188854	-0.589803270998788
2.29571004108607	0.00726226016893668	-0.562525852308436
2.32192470818007	0.00230601804352895	-0.45693640660239
2.34449823063321	0.00023509830743703	-0.365813516144334
2.34786220205426	0.000100998171766977	-0.352229990191991
2.36468205915949	0.000108945624031703	-0.284333588376074
2.39515931014782	0.00300127219720054	-0.161583939914512
2.39665260373514	0.00323847702779455	-0.155584773155068
2.40411907167175	0.00455777351760969	-0.125616958848011
2.43326770007247	0.0118262434731285	-0.00917467008994342
2.46024940158218	0.0215477468940157	0.0975841200796017
2.46117036420251	0.021930101713477	0.101206927399578
2.46577517730415	0.0238916113706932	0.119297943917561
2.48879924281235	0.0349360792954961	0.209132550495309
2.52006126390651	0.0531994112111267	0.329205527133148
2.52023884108713	0.0533138177057338	0.329880539847976
2.5211267269902	0.053887640676475	0.333254338899864
2.52556615650557	0.0568014601903013	0.350091404911059
2.54429422429454	0.0699086556844448	0.420509083236116
2.57043044276674	0.0903757221854161	0.516991829116852
2.57252580058585	0.0921251036144509	0.524629824470063
2.58300258968142	0.101110463081644	0.56259197864029
2.6180372844429	0.133994735925704	0.686610184475487
2.65716579803485	0.175735572596219	0.819226841667317
2.66287253535101	0.182252700146759	0.838001742861226
2.69140622193181	0.216416241938794	0.929569658169968
2.72568964212833	0.260825533325691	1.0341975415962
2.73287868514537	0.27058673520824	1.05534722294797
2.76030972093253	0.309197945147926	1.133414492924
2.7877407567197	0.34988767165302	1.20713332206253
2.79628931234703	0.362974295368183	1.22918270736582
2.81751523667506	0.39626437534433	1.28197490908081
2.83874116100309	0.430642154552113	1.33190267458321
2.84846626110142	0.446739706711154	1.35379647370149
2.86459214500111	0.473890279024465	1.38871301615767
2.88071802890081	0.501587952172222	1.42186786869779
2.8968439128005	0.529803925829158	1.45322734175702
2.90715952152045	0.548111839513768	1.47233117372983
2.9174751302404	0.566612053193126	1.49067933733744
2.92779073896035	0.585296694498078	1.50826418286229
2.9381063476803	0.604157812464923	1.52507837661103
2.94842195640025	0.623187380924439	1.54111490346328
2.95357976076022	0.632762813373954	1.54883940071804
2.9587375651202	0.642377315910733	1.55636700033765
2.96389536948017	0.652029865649382	1.56369691562964
2.96905317384015	0.661719435650734	1.57082838041373
2.97421097820012	0.671444995031257	1.57776064908021
2.9793687825601	0.681205509072873	1.5844929966513
2.98452658692007	0.690999939333197	1.59102471884457
2.98968439128005	0.700827243756151	1.59735513213739
2.99484219564002	0.710686376782972	1.60348357383196
2.99742109782001	0.715627551686252	1.60647185148994
3	0.715627551686252	1.60647185148994
3.00199951506527	0.680466337044713	1.62098615638521
3.00399903013055	0.646852519670711	1.63499356921708
3.00599854519582	0.614723607086944	1.64849055520955
3.0079980602611	0.584000141379381	1.66150410439005
3.01254156366267	0.519160062926637	1.68943118638072
3.01708506706425	0.460741196575362	1.71520847517371
3.02162857046582	0.408141378574813	1.73899712173078
3.0261720738674	0.360896959397842	1.76094406487801
3.03613009693187	0.273836533888398	1.80331789755216
3.04608811999635	0.206111176878988	1.83886080087235
3.05604614306083	0.154361551539729	1.86863229419358
3.06600416612531	0.115597259806279	1.89353150004354
3.07496016103795	0.0897623298277378	1.91240844372315
3.08391615595059	0.071012620022337	1.92839571912387
3.09287215086323	0.0582111521108738	1.94182815252497
3.10182814577587	0.0505461308470112	1.95302932869044
3.11114399070898	0.0471157014466848	1.96254866656778
3.12045983564208	0.0473600641942445	1.97025371129163
3.12977568057518	0.050710417620459	1.97643764463406
3.13909152550828	0.0567622364973931	1.98109027559668
3.14779332524692	0.0643509230906805	1.98410348675947
3.15649512498556	0.0734958720081475	1.98593054372218
3.1651969247242	0.0840687106197469	1.98660356671382
3.17389872446284	0.0957040141049128	1.98639563201822
3.18286357415236	0.108482809176194	1.98534556635572
3.19182842384187	0.122075456589689	1.98338266059809
3.20079327353138	0.136370684451092	1.9806290528202
3.2097581232209	0.151205223213462	1.97704385981613
3.21920768297472	0.167373535769123	1.97233691123879
3.22865724272855	0.183953452625002	1.96679314600556
3.23810680248237	0.200756784045002	1.96043439703299
3.2475563622362	0.21779535271181	1.95325598159459
3.26003665666012	0.24055363961621	1.94248183038327
3.27251695108404	0.263448340884521	1.93051751783706
3.28499724550796	0.286526868447156	1.91749829263533
3.29747753993188	0.3097405871004	1.90315475691913
3.31630581040738	0.344409408602974	1.87917018259555
3.33513408088288	0.378880343114	1.85232002047664
3.35396235135837	0.413394447989396	1.8222522839426
3.37279062183387	0.447335500945128	1.78964365242824
3.39179990228326	0.480746273630594	1.75494412560876
3.41080918273265	0.513666836413191	1.71738438716639
3.42981846318204	0.545893937523033	1.67658162059044
3.44882774363143	0.577359592724166	1.63343456857387
3.4692026538317	0.610045012048311	1.58550220770099
3.48957756403197	0.641803458160221	1.53463369906901
3.50995247423223	0.672766551644308	1.48059426242872
3.5303273844325	0.702516888364776	1.42433326238332
3.55353319708055	0.734728163221223	1.3581288867451
3.5767390097286	0.765248053590844	1.28867001737981
3.59994482237665	0.793918190071387	1.21611411767562
3.6231506350247	0.821083132972763	1.14110193160251
3.64713582921276	0.847884084703031	1.06165677334844
3.67112102340083	0.872687863814046	0.979584446279248
3.69510621758889	0.895135368192824	0.894594857698395
3.71909141177695	0.915394496482137	0.807305930146942
3.74064566583264	0.931852321548035	0.727576420862933
3.76219991988832	0.946614796387214	0.646668974481302
3.78375417394401	0.959758046935702	0.564669392351868
3.80530842799969	0.971116772869631	0.481560115549016
3.82602832972415	0.980247931190208	0.400787120289422
3.84674823144861	0.987578727072251	0.319265177613179
3.86746813317307	0.993112590605205	0.237024271484241
3.88818803489753	0.997181580921395	0.154364286165106
3.90890793662199	1.00002070604565	0.0716533498257688
3.92962783834645	1.00092607502788	-0.0112042811454334
3.95034774007091	0.999633432479943	-0.094165435855156
3.97106764179537	0.996632605893351	-0.176871384637486
3.99231621662101	0.99216541599295	-0.261328119095189
4.01356479144665	0.985723345565543	-0.345493879864001
4.03481336627229	0.977250029042099	-0.429049725742055
4.05606194109793	0.967064968324998	-0.511733060535618
4.07813403412325	0.955060328945544	-0.596733282874576
4.10020612714857	0.941175898672592	-0.680428697548036
4.12227822017389	0.925166252982572	-0.762426527643885
4.14435031319921	0.907242169676022	-0.842987248820381
4.16557599652604	0.888690543021004	-0.919444360147262
4.18680167985287	0.868550117424464	-0.994151690670903
4.20802736317971	0.846573035728801	-1.06669711578347
4.22925304650654	0.82307209287641	-1.13736315828882
4.25253842400302	0.796027567899433	-1.21293959178451
4.27582380149951	0.767152952711976	-1.28571888667832
4.29910917899599	0.736263848078559	-1.3554433777994
4.32239455649248	0.703808642260284	-1.4222667731742
4.34490159040986	0.67156876820305	-1.48461631885368
4.36740862432725	0.637758794109041	-1.54368758687663
4.38991565824464	0.602017372954881	-1.59873066885781
4.41242269216202	0.565001463092208	-1.65060409531786
4.43208217242997	0.532340437579675	-1.69403276461565
4.45174165269791	0.498850724455751	-1.73467087124128
4.47140113296585	0.464281939945703	-1.77220724623722
4.4910606132338	0.428965887379411	-1.80710214356572
4.51012254847541	0.394237287142805	-1.83880582351432
4.52918448371703	0.358798399860684	-1.86768980431952
4.54824641895864	0.322780717706497	-1.89347744923701
4.56730835420025	0.286423409249561	-1.91641967425606
4.58407530887686	0.254266110999474	-1.93472127053733
4.60084226355347	0.221783366682448	-1.95076532480762
4.61760921823008	0.188964401023142	-1.96420346213623
4.63437617290669	0.155948170639126	-1.97547135672487
4.6511431275833	0.122791053441659	-1.9850501907689
4.66791008225991	0.0893740345863443	-1.99212130697668
4.68467703693652	0.0557838779968238	-1.99644499050765
4.70144399161313	0.022238810956573	-1.99869663763982
4.7176707090123	-0.0100882968874011	-1.99924222390988
4.73389742641147	-0.0425376894370139	-1.99752557116893
4.75012414381065	-0.0751169118402083	-1.99355251755444
4.76635086120982	-0.107546595106177	-1.98758052581942
4.78321026859664	-0.141011269967122	-1.97930168859262
4.80006967598347	-0.174298876133702	-1.96866155752767
4.81692908337029	-0.207258101690082	-1.95569393159109
4.83378849075712	-0.239968030030618	-1.94043993953696
4.85583444352997	-0.282458374360548	-1.91765057026493
4.87788039630283	-0.324408659995693	-1.89091111044036
4.89992634907569	-0.365751815713325	-1.85966195147962
4.92197230184854	-0.406495059366881	-1.82502483733269
4.94636328304114	-0.450424524203691	-1.7844549327605
4.97075426423374	-0.493305473995776	-1.73891512562758
4.99514524542633	-0.535407391586349	-1.68729790301559
5.01953622661893	-0.576100157408068	-1.63194682774291
5.04068768756024	-0.610083073512677	-1.58260821926852
5.06183914850156	-0.643005165336039	-1.52993285913319
5.08299060944287	-0.674582094084502	-1.4735416935755
5.10414207038419	-0.705003985071742	-1.41464095390306
5.12559471175901	-0.734840352018956	-1.35331114920243
5.14704735313383	-0.763231089720551	-1.28913146385075
5.16849999450865	-0.790079688303583	-1.22197743460552
5.18995263588346	-0.81558202269881	-1.15274850144611
5.21200202240752	-0.840610096319796	-1.07988517904342
5.23405140893157	-0.863818067639526	-1.00479801394726
5.25610079545562	-0.884895351628433	-0.9277187368423
5.27815018197967	-0.904221308420889	-0.848781352287216
5.30052541466867	-0.922648983307715	-0.767205935923672
5.32290064735766	-0.939144166573773	-0.683972789208361
5.34527588004666	-0.95325225766849	-0.598897865714866
5.36765111273566	-0.965382967530849	-0.512670198996127
5.38959782436712	-0.975867412718309	-0.427645146685714
5.41154453599858	-0.984488353873877	-0.341737638346335
5.43349124763005	-0.991080538714102	-0.254879228111316
5.45543795926151	-0.995825061833817	-0.167383851435627
5.47519892836718	-0.998612137271639	-0.0883975541040826
5.49495989747286	-0.999619834718176	-0.00941322648281825
5.51472086657853	-0.998835224227449	0.069438566175972
5.53448183568421	-0.996645219153889	0.148250694173677
5.55128844291776	-0.993750495277564	0.215278083196022
5.5680950501513	-0.989558327912379	0.281978047258035
5.58490165738485	-0.984126353079158	0.348224055138616
5.6017082646184	-0.977667140976335	0.414140085230585
5.62237730503234	-0.968566508196261	0.494655906603805
5.64304634544629	-0.957777287703929	0.574417652510056
5.66371538586023	-0.945075135564127	0.653410962233575
5.68438442627418	-0.930673328309515	0.731215566076447
5.70808730220764	-0.912694743502853	0.818732001110206
5.73179017814111	-0.892478678986028	0.904264886771794
5.75549305407458	-0.869627212490616	0.987506110044205
5.77919593000805	-0.844905693735059	1.06870448781195
5.80100030707591	-0.821117754136523	1.14148043691792
5.82280468414377	-0.795600200125328	1.21194256558148
5.84460906121163	-0.768244890667607	1.28009339626144
5.86641343827949	-0.739504398933178	1.34583224922078
5.8901912474658	-0.707151658275862	1.41500284922397
5.9139690566521	-0.673073657305423	1.48087603695393
5.93774686583841	-0.636968070558572	1.5427759585909
5.96152467502471	-0.599287364249607	1.6011678150964
5.97114350626854	-0.583844215559105	1.62396371498274
5.98076233751236	-0.568125422780995	1.64625208658743
5.99038116875618	-0.552035266686681	1.66802726193302
6	-0.535825944576554	1.6891154250021
6	-0.535825944576554	1.6891154250021
6.00022058655476	-0.535454564735934	1.68958966931926
6.00132351932855	-0.533596085727608	1.69195585264707
6.00683818319753	-0.524264483396598	1.70366049718199
6.02064208087125	-0.500626142215233	1.73202927203106
6.03554632490212	-0.474670945610284	1.7611497431688
6.05039952563745	-0.448380470855496	1.78858816055397
6.05221989305567	-0.445130387407416	1.79184114420442
6.06132173014678	-0.428791414852424	1.80774385120371
6.07621009149867	-0.401757946119576	1.83244586675934
6.09115904632504	-0.374252375939235	1.85559368342525
6.10623202826698	-0.346176468323914	1.87723575148498
6.1099908765148	-0.339124453124327	1.88236498515495
6.12537717914001	-0.310060597666227	1.90223893155274
6.14109949403105	-0.280055787226984	1.92067052980252
6.15736729116597	-0.248715753686919	1.93772790172066
6.16214006344475	-0.239468949267639	1.94234121716755
6.17938718034805	-0.20587659024608	1.95752607634007
6.19719893990117	-0.170924770240697	1.97075104917801
6.21596528174359	-0.13386294847942	1.98196823800827
6.2184751249206	-0.128890563490015	1.9832562208292
6.23102434080566	-0.103981703433278	1.9889439697108
6.25287390021377	-0.0604629189962816	1.99585015206342
6.27744422936767	-0.0113874770301903	1.99905769232548
6.27765578179316	-0.010964628004162	1.99906430772336
6.27871354392062	-0.00885035106723613	1.99909201372438
6.28400235455792	0.00172153438546295	1.99909628378048
6.2985193054717	0.0307359638932168	1.99795864786871
6.3195809671916	0.0727804046394815	1.99331646022404
6.34763352490695	0.128570486328528	1.98165193313884
6.35003921846652	0.133338626604332	1.98036057629348
6.36206768626439	0.157131168468459	1.97321829418878
6.38231482193454	0.196969259242715	1.95862655067967
6.40132966979904	0.234091051610463	1.94200611620202
6.40579911867797	0.242769512886859	1.93769191137346
6.4231449738927	0.276261083371401	1.91949128577075
6.44004536662366	0.308573861396611	1.89954464039843
6.45630343211078	0.339326923381297	1.87831652903778
6.46131409597954	0.348734146845142	1.87137435902281
6.4766585065871	0.377320897473085	1.84895513630607
6.4918325190058	0.405241280230111	1.82508112395862
6.50683226706357	0.432474691675173	1.79983811917616
6.50913905241162	0.436628967619291	1.79581250222324
6.52067297915188	0.457259332822565	1.77511625637531
6.53548849931968	0.483401192688569	1.74715575788665
6.55027193372988	0.509063710491513	1.71773637255218
6.56507145608067	0.53430867715313	1.68679069438977
6.56531409931828	0.534718736906976	1.6862710175509
6.56652731550633	0.53676714573744	1.68366671968291
6.57259339644658	0.546961570838777	1.67049787687937
6.58757373205932	0.571789203942319	1.63693553699426
6.6026179147055	0.596206307147581	1.60176204697601
6.61785291626633	0.620383177384088	1.56467569472616
6.61942076190503	0.622838923183125	1.56077666271918
6.62725999009853	0.635025344498381	1.54105387860324
6.64426500232485	0.660920196830784	1.4969859614016
6.66347116609878	0.689246468040002	1.4451512987144
6.68544048422986	0.720399180376404	1.3832712984404
6.68848478332158	0.724607568930518	1.37448473082737
6.70370627878015	0.745243712336643	1.32980121706051
6.73343807734104	0.783545260511191	1.23904156843826
6.76944492450942	0.82621268731646	1.12334953741542
6.77405050827796	0.831364843691587	1.10812141185623
6.7970784271207	0.856060101210571	1.03061276595
6.84731738587526	0.903590637105724	0.854261141859981
6.85339393831463	0.908726819161546	0.83231340155915
6.88377670051149	0.932383608184792	0.720821424631436
6.9249349072711	0.958933843608779	0.565677826388575
6.9304337673315	0.961990957290701	0.5446394159187
6.95792806763346	0.975526925182435	0.438525541247992
6.9971480119822	0.989730397720555	0.284974744117778
6.9998329136901	0.990480155364913	0.274388878161819
7.01325742222958	0.993800341121731	0.221349089631595
7.04854633915697	0.999113364954369	0.081274293211538
7.04930494268323	0.999172854332993	0.078256266436324
7.05309796031451	0.99943580462791	0.0631635791782656
7.07206304847091	0.999888292707884	-0.0123371537578407
7.09349779993314	0.998668663282717	-0.0976442806365194
7.11749859999614	0.995126031436392	-0.192947691258825
7.11923837548997	0.994779887326461	-0.199841607775464
7.12793725295909	0.992868634091817	-0.234273537483868
7.16059916791303	0.983020432313532	-0.362845726893191
7.19819720191465	0.966497866521549	-0.508916872290264
7.20303366047653	0.963972433955305	-0.527516246036498
7.22721595328592	0.949998848416693	-0.61974457335897
7.27246533760669	0.917926837265744	-0.788296622975191
7.28039078220805	0.911524487646076	-0.81719322823884
7.3200180052149	0.876121149920527	-0.958472481416292
7.37218851963813	0.82117754685781	-1.13519406491632
7.38498132792319	0.806308329234091	-1.17670572392333
7.44400780464157	0.731066224858048	-1.35791032594708
7.4612208689894	0.707143915525289	-1.40726980707355
7.52558557875294	0.61055668445984	-1.57667722247725
7.53989193788052	0.587643114801608	-1.61083584888585
7.60144251227291	0.483853881683019	-1.74246287467275
7.61170213096144	0.465791159027077	-1.76185461124479
7.66300022440406	0.37270598433087	-1.84753497992892
7.67045325866908	0.358830102014702	-1.85836878935593
7.70771842999417	0.288321015409477	-1.90628544167857
7.75802450171787	0.190677694777142	-1.95409210160087
7.76162802766872	0.183596967977671	-1.95675455331545
7.779645657423	0.148057962168322	-1.96853412239215
7.8183987752848	0.0710299732279196	-1.9851750790653
7.81971846257455	0.0683967293847559	-1.98553068849592
7.82631689902327	0.0552237522229648	-1.98710045168009
7.85393130189362	1.74446584029417e-05	-1.9899042627853
7.8796361300848	-0.0513744713208535	-1.98704071867606
7.88059114206202	-0.05328204960055	-1.98683260105604
7.88536620194813	-0.0628168795686839	-1.98568297029481
7.90924150137866	-0.110387706355634	-1.97721545842931
7.94148101050035	-0.174204785774853	-1.9586190374583
7.94476532134967	-0.180669675950841	-1.95626390441705
7.96118687559626	-0.212871665255906	-1.9432219451666
8.00143253133801	-0.290752888231516	-1.90243074898317
8.00618774414488	-0.299839830288192	-1.89678683541256
8.02996380817922	-0.34485186085899	-1.86600282145853
8.07167344253845	-0.421874950051525	-1.80185817364446
8.07400674295033	-0.426101651349345	-1.79789306438675
8.08567324500973	-0.447094197114469	-1.77748138770695
8.11872372950631	-0.505208478312484	-1.71444329025965
8.1401506822643	-0.541719925519955	-1.66954532831944
8.14037154202161	-0.542091199776475	-1.6690663929396
8.14147584080817	-0.543945983384885	-1.66666682650606
8.14699733474095	-0.553179931678736	-1.6545471246529
8.16539608035042	-0.583456538893182	-1.61271264155687
8.19080143007879	-0.623957143688424	-1.55136593868295
8.19289504367686	-0.627224215715073	-1.54612906073787
8.20336311166719	-0.643393546508655	-1.51953918955667
8.23770644363382	-0.694428344988954	-1.42768907359306
8.27555226838956	-0.746867849945437	-1.31867032432571
8.28144356296875	-0.754652400696226	-1.30099963943716
8.31090003586473	-0.791985344115779	-1.20997943754796
8.35732399619203	-0.845210045097074	-1.05810478741537
8.36806862387403	-0.856502399774383	-1.02159024733821
8.42179176228405	-0.906965589897748	-0.832254420430351
8.43021763802117	-0.913938748475485	-0.801614202592262
8.47234701670674	-0.944888326206761	-0.645133972967941
8.47859025224996	-0.948907217713642	-0.621518998297114
8.50980642996606	-0.966775576666539	-0.502035202929609
8.5568777647881	-0.986594707233063	-0.318214151182647
8.55977383225339	-0.987528761538292	-0.306790702269772
8.57425416957982	-0.991701923278322	-0.249518625909347
8.61015878142456	-0.998463895223406	-0.1066512369364
8.61105102588568	-0.998566317335517	-0.103089738735653
8.61551224819129	-0.999030748456652	-0.0852767451720682
8.63781835971929	-1.00016095810516	0.00388188381594556
8.66030552833779	-0.999286593396879	0.0937902120233461
8.6611770502563	-0.999211973654081	0.0972727784043509
8.66553465984888	-0.998793362842774	0.114681740226372
8.68732270781177	-0.99556457058241	0.201588972506205
8.7185911091422	-0.987634143791884	0.325657288290884
8.72165168619589	-0.986649446336091	0.337743961068484
8.73695457146439	-0.981172646603789	0.397987837106951
8.76509546055017	-0.968709607913314	0.507798677755687
8.79323634963595	-0.953179520682531	0.616051321005542
8.79923265604262	-0.949477911163321	0.638883208883933
8.81990902107903	-0.935671368811367	0.716903409331806
8.84058538611543	-0.920265451974346	0.793722225369097
8.86126175115184	-0.903286478981468	0.869207183541864
8.86729952869394	-0.898035559293636	0.890979134924508
8.88117335357875	-0.885475210571729	0.940517079050238
8.89504717846357	-0.872233345574154	0.989340216087305
8.90892100334839	-0.858320152166578	1.03741061008068
8.9227948282332	-0.843746335515624	1.0846908970691
8.92765518026917	-0.838486523299847	1.10106060118578
8.93537569744585	-0.829968850447845	1.12685087717591
8.94309621462253	-0.82125335166269	1.15237490746029
8.95081673179921	-0.812342103886211	1.17762654810481
8.95853724897589	-0.803237230769284	1.20259972007098
8.96625776615257	-0.793940902164052	1.22728841082683
8.97397828332925	-0.784455333605189	1.2516866759398
8.97658045499632	-0.781216009603696	1.25984354093681
8.9791826266634	-0.777955532114162	1.2679665212816
8.98178479833047	-0.774673989414207	1.27605539483067
8.98438696999755	-0.771371470352428	1.28410994037183
8.98698914166462	-0.768048064345991	1.29212993763088
8.9895913133317	-0.764703861378199	1.30011516727826
8.99219348499877	-0.761338951996052	1.30806541093564
8.99479565666585	-0.757953427307789	1.31598045118248
8.99739782833292	-0.754547378980416	1.32386007156259
8.99869891416646	-0.752836687189537	1.32778653181211


==> data/xDesired2Sim1.dat <==
0	0	2
3.09439255574185e-05	6.18878510753309e-05	1.99999999616989
0.000185663553344511	0.000371327098155689	1.99999986211618
0.000959261692279975	0.00191852220763177	1.99999631926915
0.00386576740830851	0.00773145778933042	1.99994022366715
0.00681289044380889	0.0136253592601261	1.99981434096771
0.00982390829356824	0.0196465524818344	1.99961397572189
0.0129023512722116	0.0258018388223839	1.99933415427575
0.0160778343255066	0.0321501275134591	1.99896610206463
0.0195131003784693	0.0390162950722436	1.99847714895001
0.0231985901406348	0.0463805355507777	1.99784768781008
0.0271304157496064	0.0542342092864451	1.99705648447216
0.0313083542246877	0.0625757979941177	1.9960804287457
0.035736042832023	0.0714112515494579	1.99489391512646
0.0404214833918771	0.080754936204651	1.99346797343582
0.0453779576101808	0.0906313792773058	1.99176901581513
0.0506255300339903	0.101078148173572	1.98975697808733
0.0561934848533917	0.112150528942281	1.98738245826813
0.0621243837694235	0.123929327179729	1.98458209390771
0.0684812006723473	0.136534596709242	1.98127060635487
0.0753609456517375	0.150151878715768	1.97732588443901
0.0829240211978094	0.165088796412207	1.9725574154373
0.0914703346322752	0.181921954082789	1.9666259457484
0.1017115434842	0.202023013418847	1.95876154960135
0.113035013062209	0.224149289369734	1.94910963886082
0.124752115083609	0.246923571320481	1.93806991610348
0.135561924694773	0.267814401348489	1.92694104365479
0.145129309825592	0.286200036236076	1.91633978120632
0.15411368802435	0.303370028755071	1.90574565527842
0.162758751246112	0.319799154690934	1.89497071287022
0.171169785395726	0.335691818722023	1.88394373890846
0.179396363797274	0.351144094418992	1.87264286499553
0.187456831296985	0.366192190106655	1.86107848292853
0.195347281911578	0.380830731739161	1.84928954332524
0.203044506310934	0.39501944064129	1.83734552168659
0.210505536949595	0.408683444876757	1.82535239543894
0.217664181577686	0.421708161351165	1.81346323552458
0.22442329027373	0.433926651803765	1.80189640196586
0.230934255417253	0.44562161480613	1.79044282390427
0.237506558207602	0.457350111472189	1.77857344581142
0.243753279103801	0.468424381827291	1.76700718562175
0.25	0.479425538604203	1.75516512378075
0.25679548571337	0.491308093199268	1.74197170764269
0.264712317527831	0.505036828613042	1.72619558769507
0.273821000706585	0.520675526064349	1.70750929316079
0.284218211930821	0.538315013356639	1.68548740297261
0.296051157399468	0.558106691031084	1.65953839536943
0.309531370028227	0.580272089765692	1.62884536017261
0.309806434430953	0.580720039311957	1.62820666494339
0.31118175644458	0.582957148082323	1.62500580122007
0.318058366512718	0.594076194446621	1.60881754738295
0.33517136386415	0.62125458797902	1.56721758146725
0.35469080547399	0.651364683737595	1.51752963566373
0.377927804209586	0.685911533007047	1.45536987585689
0.379102875646601	0.687619800801551	1.45214187949475
0.384978232831676	0.696103984202922	1.43588194943292
0.40637895389451	0.726185990575889	1.3749965921286
0.431580265759178	0.759900823618038	1.30007805652527
0.433667759688207	0.762608098059168	1.29372159103043
0.444105229333351	0.775944145021225	1.26160324002006
0.463268984685316	0.79954542149465	1.2012112536385
0.481470771740426	0.820875055746381	1.14221564138017
0.492247199402643	0.832992455680667	1.10656869426004
0.492424767717743	0.833188894685771	1.10597697222375
0.493312609293243	0.834169512964194	1.10301627121467
0.497751817170743	0.839033090137463	1.08816078527832
0.502584995838659	0.84425308505298	1.07188941291259
0.507999890640429	0.850007631657091	1.05354074648246
0.514602537385752	0.856889475877508	1.03100034166895
0.522284849950997	0.864708489437534	1.00454811391921
0.53097851499976	0.873310548518835	0.974327841839144
0.54065088740814	0.882570622815797	0.940359709350705
0.551300053157112	0.892383744346435	0.902554713745902
0.553480616946218	0.894343329930997	0.894762556677327
0.56223422432495	0.902038274183828	0.863312114840193
0.571875243018152	0.910193284322133	0.828367515478216
0.582384019957942	0.9186967469984	0.789927305654283
0.592716421852935	0.92666186205677	0.751791974975735
0.602224657855465	0.933642099198902	0.7164144906504
0.60232719361035	0.933715537667153	0.716031548799185
0.602839872384776	0.934082140945062	0.714116388181899
0.605403266256905	0.935900418841	0.70452936351366
0.609809111174221	0.938968091617433	0.688008496820542
0.61576721777527	0.943000558440102	0.665582291776626
0.623591908240583	0.948092851745625	0.635987246629516
0.633420915972194	0.954160389255617	0.598591518735672
0.645580062571026	0.961155912439251	0.552011999808228
0.660675764859672	0.969049631771524	0.493731956281844
0.662815229746417	0.970097079464439	0.485434471023913
0.673512554180142	0.975067520062128	0.443816769939542
0.695770310499601	0.983976670937886	0.356594509492198
0.722615885442303	0.992127123257181	0.250469729088615
0.727463324317232	0.993294615965785	0.231221157279211
0.740824993839479	0.996029095910708	0.178056621323644
0.758312525695813	0.998533095235878	0.108289569556028
0.783389211619106	0.999991928236364	0.00803578549231365
0.790155906853791	0.999954728096002	-0.0190306866350302
0.802204835428052	0.9994351247392	-0.0672140294146672
0.819031359737222	0.997738469142691	-0.134431353378588
0.840520554957511	0.993929196303648	-0.22004320244156
0.848568525100731	0.992029621189157	-0.252009767138482
0.861771182712996	0.988356987542435	-0.30430553840535
0.880480097606829	0.981973273924109	-0.378039623842611
0.899189012500662	0.974214865833549	-0.451244480027934
0.908929902431249	0.969634750278096	-0.489115328130836
0.925197964290606	0.961166013578249	-0.551941643082302
0.944487757577964	0.949806610694982	-0.625675322448028
0.97249637175534	0.930801651926663	-0.731049341072394
0.984840631936123	0.92149464726022	-0.776782118925927
0.999409617795651	0.909788164211641	-0.830145761322459
1.01819357613147	0.893556470005334	-0.897901631386437
1.04975650065885	0.863455123664167	-1.00885132585153
1.0609907390149	0.851904460068833	-1.04739446421075
1.07222497737096	0.839923745553794	-1.08540886610509
1.10008873683853	0.808391947630337	-1.17728918963257
1.11861646980061	0.786029498339548	-1.23637798061932
1.13467748049978	0.7657699458089	-1.28622920211887
1.15531395807697	0.738582105516166	-1.3483270722066
1.16644312884407	0.72339463060506	-1.38086959328065
1.17757229961116	0.707848776362938	-1.41272801317379
1.21228675663809	0.657140718413117	-1.50753583864994
1.22588267103702	0.636403987426131	-1.54271185227588
1.23947858543595	0.615196731153792	-1.57674726190051
1.26663304268192	0.571495033582701	-1.64121104869582
1.27501267595557	0.557662673768733	-1.66013534663305
1.28339230922922	0.543673685224235	-1.67859336826368
1.30434139241334	0.508041852745965	-1.72266476815247
1.32529047559746	0.471518305432412	-1.76371254760196
1.33308013924025	0.457722912455365	-1.7781897934848
1.34086980288305	0.443816425307881	-1.79223545398135
1.36034396199004	0.408586384664253	-1.82543930741835
1.37981812109702	0.372736608472567	-1.85587437150726
1.39360569148904	0.34701014930102	-1.87572274740387
1.40739326188106	0.321019844360396	-1.89414493587669
1.44946967145908	0.24027904809798	-1.94140771508215
1.46136070533121	0.217127933144349	-1.95228631163409
1.47325173920334	0.193854019297453	-1.96206077296522
1.50509757694533	0.131019723028724	-1.98275952367147
1.52631633752632	0.0888426885581105	-1.99209133996387
1.55563514679969	0.0303177135777111	-1.99908062493079
1.56773055743162	0.00613150030663367	-1.99996240435063
1.57982596806356	-0.0180583009178994	-1.99967387117796
1.59970365399615	-0.0577824518743405	-1.9966583966772
1.61958133992875	-0.0974152902944791	-1.9904876399685
1.63643343867961	-0.130897508771634	-1.98279181176177
1.67599127537676	-0.208841215471108	-1.95589912492495
1.69102030322273	-0.238137716183316	-1.94246279566018
1.72132312695681	-0.296526585284849	-1.91004919750179
1.74752905320721	-0.346151093770676	-1.87635755684397
1.76047330867772	-0.370320441046361	-1.85780813965622
1.77974218820022	-0.405834503687781	-1.82789316494864
1.79901106772273	-0.440745912207366	-1.79526381445457
1.81058138929135	-0.461397835937828	-1.77438669628905
1.84132749869677	-0.515046882864468	-1.71432401657516
1.86614191692473	-0.556935219766196	-1.66111186978358
1.87604759168946	-0.573279285293826	-1.63872006279657
1.9047701363342	-0.619375979654035	-1.57018902789136
1.93205659592722	-0.661277530501278	-1.50028267690343
1.94044056214604	-0.673762298970311	-1.47789629471928
1.96160631788954	-0.70443016314363	-1.41954661107473
1.98808990309918	-0.741019354605511	-1.34296733556708
1.99525055177839	-0.750559553090372	-1.32160562538872
2.03105379517444	-0.795913473609822	-1.21082078364446
2.07638255461663	-0.84745484552988	-1.06173496652965
2.08171677911547	-0.85307004434709	-1.04359283140055
2.10838790160971	-0.87967726586506	-0.95114227730697
2.14941047935902	-0.915692741290655	-0.8037581814143
2.1533038284223	-0.9187942605238	-0.789473512737506
2.17277057373874	-0.933462584111482	-0.71734957744161
2.20968806074114	-0.957377993969759	-0.577675952978621
2.21242535076474	-0.958944905929164	-0.56718486366442
2.22611180088276	-0.966347449292595	-0.514480737232002
2.25894110586769	-0.981143121942215	-0.386565255890821
2.28756189550188	-0.990593916724633	-0.273669085927878
2.28891991976591	-0.990961911763104	-0.268287080828088
2.29571004108607	-0.992692180922011	-0.241348162920717
2.32192470818007	-0.997652083442719	-0.136971827795388
2.34449823063321	-0.999726407501037	-0.0467807714802022
2.34786220205426	-0.999861149162146	-0.0333276099444845
2.36468205915949	-0.999855925805751	0.0339486454000478
2.39515931014782	-0.996965022037225	0.155701571402679
2.39665260373514	-0.996728067912144	0.161655914041206
2.40411907167175	-0.995409984657809	0.191404936650446
2.43326770007247	-0.988142946628208	0.307073392067257
2.46024940158218	-0.978423193504365	0.413221753603174
2.46117036420251	-0.978040972188443	0.416825415351245
2.46577517730415	-0.976080119125246	0.434822267361944
2.48879924281235	-0.965037608337512	0.524222908672312
2.52006126390651	-0.946774341237105	0.643796075710458
2.52023884108713	-0.946659958036982	0.644468537166615
2.5211267269902	-0.946086251226554	0.647829623404446
2.52556615650557	-0.943173003361176	0.664604200199364
2.54429422429454	-0.930067620393153	0.734776759284665
2.57043044276674	-0.909601706302902	0.830962660751611
2.57252580058585	-0.907852560045452	0.838579105914091
2.58300258968142	-0.898868296341136	0.876437757819194
2.6180372844429	-0.865981994069701	1.00015036058998
2.65716579803485	-0.824237174967335	1.13248943377299
2.66287253535101	-0.817720810534935	1.15123008302961
2.69140622193181	-0.783558630724304	1.24263570239625
2.72568964212833	-0.739149008078213	1.34708387839361
2.73287868514537	-0.729388697211266	1.3681990036255
2.76030972093253	-0.690779006835781	1.44613189400548
2.7877407567197	-0.650090698848298	1.51971324041206
2.79628931234703	-0.637004966499511	1.54171939425429
2.81751523667506	-0.603716469455486	1.59439822441974
2.83874116100309	-0.569340142453281	1.64420412624622
2.84846626110142	-0.553243410702966	1.66603928946919
2.86459214500111	-0.526094001467829	1.70085284680312
2.88071802890081	-0.498397409034858	1.73389737028157
2.8968439128005	-0.470182440252211	1.76513849074624
2.90715952152045	-0.451875191594229	1.7841623370329
2.9174751302404	-0.433375610378743	1.80242678667274
2.92779073896035	-0.414691570620158	1.81992406573086
2.9381063476803	-0.395831024844345	1.83664672680478
2.94842195640025	-0.376802000703787	1.85258765219422
2.95357976076022	-0.367226837590339	1.86026283062733
2.9587375651202	-0.357612597560762	1.86774005693067
2.96389536948017	-0.347960303674412	1.87501853544632
2.96905317384015	-0.338270983039984	1.88209749166526
2.97421097820012	-0.328545666706224	1.88897617230982
2.9793687825601	-0.318785389552209	1.89565384541382
2.98452658692007	-0.308991190177225	1.90212980040045
2.98968439128005	-0.299164110790252	1.90840334815791
2.99484219564002	-0.289305197099057	1.91447382111271
2.99742109782001	-0.284364130102379	1.91743270182932
3	-0.279415498198926	1.92034057330073
3.00226940753155	-0.275054599709566	1.92285721485357
3.00453881506311	-0.270688034873534	1.92533424399641
3.00680822259466	-0.26631589364559	1.92777160970043
3.00907763012621	-0.261938266095371	1.93016926175395
3.01454415477793	-0.25137150365556	1.93578135867659
3.02001067942966	-0.240774694685295	1.94116207092474
3.02547720408138	-0.230149105825139	1.94631075533984
3.0309437287331	-0.21949600715573	1.95122679649772
3.04048280283369	-0.200844294844396	1.95924635431939
3.05002187693428	-0.18211948229973	1.96655281563133
3.05956095103487	-0.163328384692498	1.97314352113954
3.06910002513546	-0.144477841318882	1.97901607205989
3.07841354629966	-0.126022235312393	1.9840548341282
3.08772706746386	-0.107522905050306	1.9884052151305
3.09704058862806	-0.0889862689987188	1.99206570567307
3.10635410979225	-0.070418758567221	1.99503503572429
3.11576983424565	-0.0516226829223292	1.99733332081343
3.12518555869905	-0.0328083012035856	1.99892332556518
3.13460128315245	-0.0139822852351132	1.99980448614319
3.14401700760585	0.00484868903330882	1.99997649007648
3.1543777597636	0.0255674259854951	1.99934619986482
3.16473851192134	0.0462751851701758	1.99785745961764
3.17509926407908	0.0669630753925148	1.99551090854846
3.18546001623683	0.0876222139887206	1.99230755418506
3.19527000701956	0.107148614565012	1.98848603152931
3.20507999780229	0.126633770282772	1.98389907830411
3.21488998858502	0.146070180695127	1.97854846017144
3.22469997936775	0.1654503641188	1.97243623675186
3.23693461689835	0.189530469588756	1.96374967966639
3.24916925442896	0.213497100219762	1.95388739511544
3.26140389195956	0.237335906817424	1.94285528780211
3.27363852949017	0.261032616717589	1.93065996282056
3.28813413992554	0.28890510115889	1.91471548019477
3.30262975036092	0.316534780502296	1.89716180936931
3.31712536079629	0.343898433880573	1.87801370301123
3.33162097123167	0.370973064003222	1.85728725380223
3.35249004713743	0.40939859567546	1.82471125371546
3.3733591230432	0.447111028509856	1.78895693428865
3.39422819894896	0.484044674220446	1.75008657312582
3.41509727485472	0.520135201028588	1.70816787541617
3.43675953711398	0.556638332536037	1.66150987568717
3.45842179937323	0.592096809281952	1.61173368574108
3.48008406163249	0.626444085603908	1.55893272159113
3.50174632389174	0.659615701252482	1.50320607590735
3.52548757780179	0.694546848291684	1.43889495867918
3.54922883171184	0.727912372146234	1.37134033482056
3.57297008562188	0.759637061420612	1.30069448359906
3.59671133953193	0.78964940343115	1.22711665241872
3.6225769283	0.820318982748323	1.14381251355763
3.64844251706807	0.848793783875079	1.05744808374695
3.67430810583614	0.87499762196893	0.968254432571764
3.70017369460421	0.898860388189825	0.876470199249781
3.7216031139859	0.916811463070452	0.798640698143083
3.7430325333676	0.933078723026497	0.719344414408682
3.76446195274929	0.947632291626218	0.638726983514057
3.78589137213099	0.960445439801536	0.556936467344111
3.80611166306831	0.970918519159846	0.478820338550703
3.82633195400562	0.979803935287196	0.399921234223562
3.84655224494294	0.987087158593103	0.320368171581352
3.86677253588025	0.992756279421279	0.240291237207013
3.88861365750579	0.997055833082059	0.153357956650994
3.91045477913134	0.999453168748728	0.0661320944210089
3.93229590075688	0.999943712700446	-0.0212199369319285
3.95413702238242	0.998526529060303	-0.108531484146942
3.97405275027776	0.99557361820584	-0.187969899000155
3.9939684781731	0.991041393955165	-0.26711013060087
4.01388420606844	0.984937045934783	-0.34582663602021
4.03379993396378	0.97727025768635	-0.423994544501015
4.05829415943957	0.965716567685067	-0.519197499603279
4.08278838491537	0.951845748536502	-0.613154698238501
4.10728261039117	0.935691081723465	-0.705640700592509
4.13177683586697	0.917291328566399	-0.796433596822461
4.15468388096278	0.898091272536952	-0.87961824945361
4.17759092605859	0.877006514709899	-0.960956967103931
4.20049797115441	0.854081302793901	-1.04027905528829
4.22340501625022	0.829363746807873	-1.11741805154706
4.24631206134604	0.802905718119039	-1.19221207477823
4.26921910644185	0.774762740587565	-1.26450416495518
4.29212615153766	0.744993874046191	-1.33414261251734
4.31503319663348	0.713661590359416	-1.40098127674237
4.33680853869632	0.682487705972117	-1.46179414583165
4.35858388075916	0.650019577608858	-1.51983492356927
4.38035922282199	0.616318776605178	-1.57499354361076
4.40213456488483	0.581449211890574	-1.62716540522693
4.42505920734533	0.543549052861463	-1.67875480893835
4.44798384980582	0.504506468576099	-1.72681582476519
4.47090849226631	0.464403518296887	-1.77124743860757
4.49383313472681	0.423324489951485	-1.81195626460168
4.51244015562346	0.389324069236533	-1.84220169266354
4.53104717652012	0.354784541715368	-1.86989617782359
4.54965419741677	0.319753735138295	-1.89500137083339
4.56826121831343	0.284280157542049	-1.91748250790235
4.59021266510925	0.241928236740679	-1.94058829045993
4.61216411190507	0.19911008285102	-1.95995425957552
4.63411555870088	0.1559082130707	-1.97554309403475
4.6560670054967	0.112405884077148	-1.98732475174525
4.67141063164559	0.0818649791263144	-1.99328685862587
4.68675425779448	0.0512469873641696	-1.997372019716
4.70209788394337	0.0205807397191388	-1.99957638829089
4.71744151009226	-0.0101048874409949	-1.99989788864312
4.73278513624115	-0.0407809995000463	-1.99833621803717
4.74812876239004	-0.0714187108015689	-1.99489284699449
4.76347238853892	-0.101989171848558	-1.98957101790878
4.77881601468781	-0.132463596469105	-1.98237574199289
4.79566606794482	-0.165785198866901	-1.97232377447179
4.81251612120183	-0.198918537300597	-1.96003205638907
4.82936617445884	-0.231825985892368	-1.94551454609317
4.84621622771585	-0.264470175282575	-1.92878772951925
4.86877995247294	-0.307706791398801	-1.90296245945847
4.89134367723005	-0.350316873065202	-1.87326248929062
4.91390740198715	-0.392213660142513	-1.83974829234612
4.93647112674425	-0.43331184485991	-1.80248810825936
4.9597603827786	-0.474805311822878	-1.76018171319302
4.98304963881295	-0.515268847452658	-1.71405719256367
5.0063388948473	-0.55461467964106	-1.66421459809322
5.02962815088165	-0.592757460763718	-1.61076204662135
5.05190647998966	-0.628042373072657	-1.55635828474714
5.07418480909767	-0.662080641768361	-1.49886520247232
5.09646313820568	-0.69480470199837	-1.4383969216888
5.11874146731369	-0.72614959757114	-1.37507346996046
5.14019979342192	-0.75497869285426	-1.31149864404974
5.16165811953015	-0.782417452325974	-1.24550861947356
5.18311644563839	-0.808415345964344	-1.17722492058119
5.20457477174662	-0.832924497183065	-1.10677329565243
5.22816679674747	-0.85809882057992	-1.02696916043151
5.25175882174833	-0.881363083313082	-0.944879072416904
5.27535084674919	-0.902665500958603	-0.860685757705226
5.29894287175004	-0.921958656005806	-0.774576624010736
5.32047594669388	-0.937777674114629	-0.694472559377712
5.34200902163772	-0.951857671090286	-0.613080660228576
5.36354209658156	-0.964172536893084	-0.530551860240465
5.3850751715254	-0.974699434754271	-0.447039201366967
5.40607259938318	-0.983224001355371	-0.364804403255954
5.42707002724097	-0.990014840480691	-0.281926342351987
5.44806745509875	-0.995059977784243	-0.198551158264279
5.46906488295653	-0.998350517131322	-0.114825867183706
5.49000400194055	-0.999878847852534	-0.0311313100970782
5.51094312092457	-0.999653860501458	0.0526178366918196
5.53188223990859	-0.997675949600281	0.136274716498374
5.55282135889261	-0.993948583476126	0.219692634430953
5.570460420038	-0.989455772239799	0.289670673568063
5.58809948118339	-0.983731665574921	0.359288241640008
5.60573854232878	-0.976783386656238	0.428458705372502
5.62337760347417	-0.968619582039067	0.49709598787543
5.6433340695718	-0.957930513007286	0.574000460799809
5.66329053566943	-0.945715622859608	0.649990648176614
5.68324700176706	-0.931994367847883	0.724945510503582
5.70320346786469	-0.916788603608141	0.798745657375949
5.72760085509067	-0.89621784035328	0.887228454531308
5.75199824231665	-0.873513668485182	0.97359924192567
5.77639562954262	-0.848730134323435	1.05765241755753
5.8007930167686	-0.821926234021505	1.13918789640204
5.82202212500601	-0.797008824292821	1.20793531945941
5.84325123324343	-0.770654862465552	1.27450552444185
5.86448034148084	-0.742911849694035	1.33877852325795
5.88570944971825	-0.713829790798797	1.40063846836812
5.90780580104245	-0.682193924456528	1.46234257195036
5.92990215236664	-0.649225953633644	1.52119119262305
5.95199850369083	-0.614990254133088	1.57706941802994
5.97409485501503	-0.579553677222611	1.6298681360377
5.98057114126127	-0.568949864845527	1.64474441940656
5.98704742750751	-0.55825060157672	1.65934476928603
5.99352371375376	-0.547457682397226	1.67366673622231
6	-0.536572918000435	1.68770791746498
6	-0.536572918000435	1.68770791746498
6.00022058655476	-0.53620058011997	1.68818119629263
6.00132351932855	-0.534337326727125	1.69054265993628
6.00683818319753	-0.524982241524845	1.7022263610737
6.02064208087125	-0.501287812319683	1.73056121442698
6.03554632490212	-0.475276233027096	1.7596732677626
6.05039952563745	-0.448933603582293	1.78713023540493
6.05221989305567	-0.445677401823564	1.79038728045504
6.06132173014678	-0.42930864759507	1.80631568126957
6.07621009149867	-0.402229231095858	1.83107798375933
6.09115904632504	-0.374680846911345	1.85430770149703
6.10623202826698	-0.346564895431931	1.87605199635219
6.1099908765148	-0.339503373952141	1.88120967366757
6.12537717914001	-0.310402346409321	1.90121054419924
6.14109949403105	-0.280362396443902	1.91978845361694
6.15736729116597	-0.248988799200128	1.93701272878923
6.16214006344475	-0.239732675416971	1.9416778768245
6.17938718034805	-0.206108361641398	1.95705834686807
6.19719893990117	-0.171126315732459	1.97049819493836
6.21596528174359	-0.134035435600067	1.9819530791656
6.2184751249206	-0.129059376418589	1.98327373537638
6.23102434080566	-0.104132811947394	1.98912680086105
6.25287390021377	-0.0605856880121489	1.9963259998388
6.27744422936767	-0.0114819033244664	1.9998681615507
6.27765578179316	-0.0110588253491167	1.99987769864249
6.27871354392062	-0.00894340729126534	1.99992001386658
6.28400235455792	0.0016340940294315	1.99999732973492
6.2985193054717	0.0306631894688693	1.99905954769896
6.3195809671916	0.07272705532513	1.99470376289186
6.34763352490695	0.128539811353687	1.98340869908061
6.35003921846652	0.133309778667751	1.9821488369056
6.36206768626439	0.157111118730792	1.97516186311012
6.38231482193454	0.196962763585529	1.9608219396577
6.40132966979904	0.234096095588111	1.94442692640315
6.40579911867797	0.242777144068167	1.94016417688618
6.4231449738927	0.27627812261565	1.92215545569444
6.44004536662366	0.30859931147877	1.90238425661571
6.45630343211078	0.339359822914959	1.88131327597626
6.46131409597954	0.348769253288648	1.87441725126555
6.4766585065871	0.377362343582879	1.85213137940659
6.4918325190058	0.40528853180184	1.82837764806936
6.50683226706357	0.432527262384378	1.80324171124592
6.50913905241162	0.436682336015659	1.79923154420092
6.52067297915188	0.457316520589316	1.77860799502991
6.53548849931968	0.483462920423192	1.75072968167662
6.55027193372988	0.509129640846973	1.72137968944801
6.56507145608067	0.534378509487248	1.69049058985631
6.56531409931828	0.53478863265716	1.6899717374923
6.56652731550633	0.536837357411477	1.68737150821917
6.57259339644658	0.54703333057323	1.67422165228139
6.58757373205932	0.571864479147833	1.64069621501237
6.6026179147055	0.596284850849443	1.60554585938547
6.61785291626633	0.620464779458551	1.56846862570018
6.61942076190503	0.622920841746872	1.56456974905866
6.62725999009853	0.63510879879307	1.54484538216046
6.64426500232485	0.661006575357963	1.50076021713469
6.66347116609878	0.689335734174344	1.44888404724508
6.68544048422986	0.72049117752788	1.38692820737699
6.68848478332158	0.724700021089892	1.37812899168737
6.70370627878015	0.74533817398917	1.33337317566312
6.73343807734104	0.783641058420351	1.24242777103191
6.76944492450942	0.826307216419012	1.12643931766228
6.77405050827796	0.83145999967411	1.11116923813059
6.7970784271207	0.856157203996378	1.03343087247305
6.84731738587526	0.903670212912496	0.856458163122247
6.85339393831463	0.908807663441436	0.834430658281723
6.88377670051149	0.932467025832872	0.722510195732624
6.9249349072711	0.959013266996199	0.566722343746131
6.9304337673315	0.962071535368244	0.545594577810997
6.95792806763346	0.975610554338569	0.439017294708035
6.9971480119822	0.989811299277168	0.28477072759148
6.9998329136901	0.990561606550063	0.274136488844215
7.01325742222958	0.993884300564603	0.220852865874187
7.04854633915697	0.99919713418417	0.0801270750281309
7.04930494268323	0.999256768808181	0.0770950060907602
7.05309796031451	0.999520436278948	0.0619321390149314
7.07206304847091	0.999975785173088	-0.01391819923214
7.09349779993314	0.998758809229576	-0.0996160827641527
7.11749859999614	0.995218435653687	-0.195348563701171
7.11923837548997	0.994872549010005	-0.202273193738907
7.12793725295909	0.992962526897541	-0.236857933599442
7.16059916791303	0.983113961101284	-0.365988740196977
7.19819720191465	0.966588294059085	-0.512667805846817
7.20303366047653	0.964063616904048	-0.531342987389066
7.22721595328592	0.950092217096687	-0.623938391228821
7.27246533760669	0.918009925330369	-0.793114813869798
7.28039078220805	0.911609078126994	-0.822116509204025
7.3200180052149	0.876203446761034	-0.963882814213604
7.37218851963813	0.821243069890201	-1.14115699210462
7.38498132792319	0.806377272024294	-1.182802933988
7.44400780464157	0.73111012035719	-1.36451895100258
7.4612208689894	0.707194009145626	-1.41403908493158
7.52558557875294	0.610579493836612	-1.58390994908956
7.53989193788052	0.587672681167851	-1.61819754023913
7.60144251227291	0.48387591547217	-1.75027323401344
7.61170213096144	0.465818177806799	-1.76976091631017
7.66300022440406	0.372742554449869	-1.85586959466681
7.67045325866908	0.358869797751391	-1.86677526045518
7.70771842999417	0.288372224906341	-1.91503677239114
7.75802450171787	0.190738363659582	-1.96328182045112
7.76162802766872	0.18365873430993	-1.96598013144759
7.779645657423	0.14812486671503	-1.97793733354791
7.8183987752848	0.0711056620893971	-1.99493757778917
7.81971846257455	0.0684727237093637	-1.99530597764636
7.82631689902327	0.0553012437422835	-1.9969394306694
7.85393130189362	0.000100664161547993	-1.99999998986673
7.8796361300848	-0.0512864823998727	-1.99736796482075
7.88059114206202	-0.0531938980179413	-1.99716840473071
7.88536620194813	-0.0627279260392703	-1.99606132901252
7.90924150137866	-0.110294879569103	-1.98779781621858
7.94148101050035	-0.17410690969042	-1.96945351201601
7.94476532134967	-0.18057140464916	-1.96712375596761
7.96118687559626	-0.212771447306781	-1.95420399263841
8.00143253133801	-0.290645885706263	-1.91366137978695
8.00618774414488	-0.299732471531444	-1.90804658801577
8.02996380817922	-0.344742399999517	-1.87739466031261
8.07167344253845	-0.42175826123134	-1.81341663065399
8.07400674295033	-0.425984899304228	-1.80946054454334
8.08567324500973	-0.446977105013074	-1.78909079433564
8.11872372950631	-0.505088230376449	-1.72613542867898
8.1401506822643	-0.541599017729503	-1.68127392651458
8.14037154202161	-0.54197029063146	-1.68079529279785
8.14147584080817	-0.543825067485986	-1.67839720683021
8.14699733474095	-0.553058980389358	-1.66628420650342
8.16539608035042	-0.58333520742904	-1.624463032234
8.19080143007879	-0.62383465898463	-1.56311268723599
8.19289504367686	-0.627101734600571	-1.5578747246951
8.20336311166719	-0.643271050653748	-1.53127705578164
8.23770644363382	-0.694302031125261	-1.4393674854954
8.27555226838956	-0.746736122786788	-1.33024082470108
8.28144356296875	-0.754520948149994	-1.31255192476768
8.31090003586473	-0.791852744764157	-1.2214241369966
8.35732399619203	-0.845063929212344	-1.06933054860355
8.36806862387403	-0.856357490833357	-1.03276686215931
8.42179176228405	-0.906795830439477	-0.843140135203109
8.43021763802117	-0.913770934623507	-0.812459670475483
8.47234701670674	-0.944717111895643	-0.655773065904833
8.47859025224996	-0.948737505830587	-0.632130192382413
8.50980642996606	-0.966608984197767	-0.51251174296073
8.5568777647881	-0.986417687624933	-0.328512681890243
8.55977383225339	-0.987352530663258	-0.317080306502054
8.57425416957982	-0.991529291114554	-0.259766547976221
8.61015878142456	-0.998292750458789	-0.116817539460916
8.61105102588568	-0.998395390724365	-0.113254470646286
8.61551224819129	-0.998860896517391	-0.0954339438244698
8.63781835971929	-0.999995123828877	-0.00624574045878599
8.66030552833779	-0.999124355389185	0.0836784910988431
8.6611770502563	-0.99904991001668	0.0871613973192874
8.66553465984888	-0.998632158283244	0.104571744607226
8.68732270781177	-0.995406475735481	0.191477915842731
8.7185911091422	-0.987477359892104	0.315521559963949
8.72165168619589	-0.986493188272545	0.327604575620486
8.73695457146439	-0.981018681145686	0.387826493386815
8.76509546055017	-0.968557313521066	0.497581070479395
8.79323634963595	-0.953028716192737	0.605759906603349
8.79923265604262	-0.949327948461898	0.628574406953144
8.81990902107903	-0.935523435748588	0.706529266669563
8.84058538611543	-0.920119360752443	0.78327609938901
8.86126175115184	-0.903142061431898	0.85868368302313
8.86729952869394	-0.897891799524854	0.88043243090204
8.88117335357875	-0.885332765876469	0.929915896553063
8.89504717846357	-0.872092129874992	0.97868343607134
8.90892100334839	-0.858180085256612	1.02669750417337
8.9227948282332	-0.843607342663377	1.07392113566022
8.92765518026917	-0.838347933291538	1.09027105390505
8.93537569744585	-0.829830871583633	1.11602997193937
8.94309621462253	-0.82111596093155	1.1415228052097
8.95081673179921	-0.812205279151302	1.16674347569422
8.95853724897589	-0.803100950734807	1.19168597026037
8.96625776615257	-0.793805146343375	1.21634434209853
8.97397828332925	-0.784320082290167	1.24071271213983
8.97658045499632	-0.781080927692871	1.24885961483979
8.9791826266634	-0.777820617418353	1.25697269201671
8.98178479833047	-0.774539239772535	1.26505172392687
8.98438696999755	-0.771236883631953	1.27309649174864
8.98698914166462	-0.767913638441346	1.28110677758846
8.9895913133317	-0.764569594211238	1.28908236448671
8.99219348499877	-0.761204841515495	1.29702303642359
8.99479565666585	-0.757819471488877	1.30492857832499
8.99739782833292	-0.754413575824565	1.31279877606828
8.99869891416646	-0.752702959684474	1.31672055422893


==> data/xDesiredSim1.dat <==
0	0	2
3.09439255574185e-05	6.18878510753309e-05	1.99999999616989
0.000185663553344511	0.000371327098155689	1.99999986211618
0.000959261692279975	0.00191852220763177	1.99999631926915
0.00386576740830851	0.00773145778933042	1.99994022366715
0.00681289044380889	0.0136253592601261	1.99981434096771
0.00982390829356824	0.0196465524818344	1.99961397572189
0.0129023512722116	0.0258018388223839	1.99933415427575
0.0160778343255066	0.0321501275134591	1.99896610206463
0.0195131003784693	0.0390162950722436	1.99847714895001
0.0231985901406348	0.0463805355507777	1.99784768781008
0.0271304157496064	0.0542342092864451	1.99705648447216
0.0313083542246877	0.0625757979941177	1.9960804287457
0.035736042832023	0.0714112515494579	1.99489391512646
0.0404214833918771	0.080754936204651	1.99346797343582
0.0453779576101808	0.0906313792773058	1.99176901581513
0.0506255300339903	0.101078148173572	1.98975697808733
0.0561934848533917	0.112150528942281	1.98738245826813
0.0621243837694235	0.123929327179729	1.98458209390771
0.0684812006723473	0.136534596709242	1.98127060635487
0.0753609456517375	0.150151878715768	1.97732588443901
0.0829240211978094	0.165088796412207	1.9725574154373
0.0914703346322752	0.181921954082789	1.9666259457484
0.1017115434842	0.202023013418847	1.95876154960135
0.113035013062209	0.224149289369734	1.94910963886082
0.124752115083609	0.246923571320481	1.93806991610348
0.135561924694773	0.267814401348489	1.92694104365479
0.145129309825592	0.286200036236076	1.91633978120632
0.15411368802435	0.303370028755071	1.90574565527842
0.162758751246112	0.319799154690934	1.89497071287022
0.171169785395726	0.335691818722023	1.88394373890846
0.179396363797274	0.351144094418992	1.87264286499553
0.187456831296985	0.366192190106655	1.86107848292853
0.195347281911578	0.380830731739161	1.84928954332524
0.203044506310934	0.39501944064129	1.83734552168659
0.210505536949595	0.408683444876757	1.82535239543894
0.217664181577686	0.421708161351165	1.81346323552458
0.22442329027373	0.433926651803765	1.80189640196586
0.230934255417253	0.44562161480613	1.79044282390427
0.237506558207602	0.457350111472189	1.77857344581142
0.243753279103801	0.468424381827291	1.76700718562175
0.25	0.479425538604203	1.75516512378075
0.25679548571337	0.491308093199268	1.74197170764269
0.264712317527831	0.505036828613042	1.72619558769507
0.273821000706585	0.520675526064349	1.70750929316079
0.284218211930821	0.538315013356639	1.68548740297261
0.296051157399468	0.558106691031084	1.65953839536943
0.309531370028227	0.580272089765692	1.62884536017261
0.309806434430953	0.580720039311957	1.62820666494339
0.31118175644458	0.582957148082323	1.62500580122007
0.318058366512718	0.594076194446621	1.60881754738295
0.33517136386415	0.62125458797902	1.56721758146725
0.35469080547399	0.651364683737595	1.51752963566373
0.377927804209586	0.685911533007047	1.45536987585689
0.379102875646601	0.687619800801551	1.45214187949475
0.384978232831676	0.696103984202922	1.43588194943292
0.40637895389451	0.726185990575889	1.3749965921286
0.431580265759178	0.759900823618038	1.30007805652527
0.433667759688207	0.762608098059168	1.29372159103043
0.444105229333351	0.775944145021225	1.26160324002006
0.463268984685316	0.79954542149465	1.2012112536385
0.481470771740426	0.820875055746381	1.14221564138017
0.492247199402643	0.832992455680667	1.10656869426004
0.492424767717743	0.833188894685771	1.10597697222375
0.493312609293243	0.834169512964194	1.10301627121467
0.497751817170743	0.839033090137463	1.08816078527832
0.502584995838659	0.84425308505298	1.07188941291259
0.507999890640429	0.850007631657091	1.05354074648246
0.514602537385752	0.856889475877508	1.03100034166895
0.522284849950997	0.864708489437534	1.00454811391921
0.53097851499976	0.873310548518835	0.974327841839144
0.54065088740814	0.882570622815797	0.940359709350705
0.551300053157112	0.892383744346435	0.902554713745902
0.553480616946218	0.894343329930997	0.894762556677327
0.56223422432495	0.902038274183828	0.863312114840193
0.571875243018152	0.910193284322133	0.828367515478216
0.582384019957942	0.9186967469984	0.789927305654283
0.592716421852935	0.92666186205677	0.751791974975735
0.602224657855465	0.933642099198902	0.7164144906504
0.60232719361035	0.933715537667153	0.716031548799185
0.602839872384776	0.934082140945062	0.714116388181899
0.605403266256905	0.935900418841	0.70452936351366
0.609809111174221	0.938968091617433	0.688008496820542
0.61576721777527	0.943000558440102	0.665582291776626
0.623591908240583	0.948092851745625	0.635987246629516
0.633420915972194	0.954160389255617	0.598591518735672
0.645580062571026	0.961155912439251	0.552011999808228
0.660675764859672	0.969049631771524	0.493731956281844
0.662815229746417	0.970097079464439	0.485434471023913
0.673512554180142	0.975067520062128	0.443816769939542
0.695770310499601	0.983976670937886	0.356594509492198
0.722615885442303	0.992127123257181	0.250469729088615
0.727463324317232	0.993294615965785	0.231221157279211
0.740824993839479	0.996029095910708	0.178056621323644
0.758312525695813	0.998533095235878	0.108289569556028
0.783389211619106	0.999991928236364	0.00803578549231365
0.790155906853791	0.999954728096002	-0.0190306866350302
0.802204835428052	0.9994351247392	-0.0672140294146672
0.819031359737222	0.997738469142691	-0.134431353378588
0.840520554957511	0.993929196303648	-0.22004320244156
0.848568525100731	0.992029621189157	-0.252009767138482
0.861771182712996	0.988356987542435	-0.30430553840535
0.880480097606829	0.981973273924109	-0.378039623842611
0.899189012500662	0.974214865833549	-0.451244480027934
0.908929902431249	0.969634750278096	-0.489115328130836
0.925197964290606	0.961166013578249	-0.551941643082302
0.944487757577964	0.949806610694982	-0.625675322448028
0.97249637175534	0.930801651926663	-0.731049341072394
0.984840631936123	0.92149464726022	-0.776782118925927
0.999409617795651	0.909788164211641	-0.830145761322459
1.01819357613147	0.893556470005334	-0.897901631386437
1.04975650065885	0.863455123664167	-1.00885132585153
1.0609907390149	0.851904460068833	-1.04739446421075
1.07222497737096	0.839923745553794	-1.08540886610509
1.10008873683853	0.808391947630337	-1.17728918963257
1.11861646980061	0.786029498339548	-1.23637798061932
1.13467748049978	0.7657699458089	-1.28622920211887
1.15531395807697	0.738582105516166	-1.3483270722066
1.16644312884407	0.72339463060506	-1.38086959328065
1.17757229961116	0.707848776362938	-1.41272801317379
1.21228675663809	0.657140718413117	-1.50753583864994
1.22588267103702	0.636403987426131	-1.54271185227588
1.23947858543595	0.615196731153792	-1.57674726190051
1.26663304268192	0.571495033582701	-1.64121104869582
1.27501267595557	0.557662673768733	-1.66013534663305
1.28339230922922	0.543673685224235	-1.67859336826368
1.30434139241334	0.508041852745965	-1.72266476815247
1.32529047559746	0.471518305432412	-1.76371254760196
1.33308013924025	0.457722912455365	-1.7781897934848
1.34086980288305	0.443816425307881	-1.79223545398135
1.36034396199004	0.408586384664253	-1.82543930741835
1.37981812109702	0.372736608472567	-1.85587437150726
1.39360569148904	0.34701014930102	-1.87572274740387
1.40739326188106	0.321019844360396	-1.89414493587669
1.44946967145908	0.24027904809798	-1.94140771508215
1.46136070533121	0.217127933144349	-1.95228631163409
1.47325173920334	0.193854019297453	-1.96206077296522
1.50509757694533	0.131019723028724	-1.98275952367147
1.52631633752632	0.0888426885581105	-1.99209133996387
1.55563514679969	0.0303177135777111	-1.99908062493079
1.56773055743162	0.00613150030663367	-1.99996240435063
1.57982596806356	-0.0180583009178994	-1.99967387117796
1.59970365399615	-0.0577824518743405	-1.9966583966772
1.61958133992875	-0.0974152902944791	-1.9904876399685
1.63643343867961	-0.130897508771634	-1.98279181176177
1.67599127537676	-0.208841215471108	-1.95589912492495
1.69102030322273	-0.238137716183316	-1.94246279566018
1.72132312695681	-0.296526585284849	-1.91004919750179
1.74752905320721	-0.346151093770676	-1.87635755684397
1.76047330867772	-0.370320441046361	-1.85780813965622
1.77974218820022	-0.405834503687781	-1.82789316494864
1.79901106772273	-0.440745912207366	-1.79526381445457
1.81058138929135	-0.461397835937828	-1.77438669628905
1.84132749869677	-0.515046882864468	-1.71432401657516
1.86614191692473	-0.556935219766196	-1.66111186978358
1.87604759168946	-0.573279285293826	-1.63872006279657
1.9047701363342	-0.619375979654035	-1.57018902789136
1.93205659592722	-0.661277530501278	-1.50028267690343
1.94044056214604	-0.673762298970311	-1.47789629471928
1.96160631788954	-0.70443016314363	-1.41954661107473
1.98808990309918	-0.741019354605511	-1.34296733556708
1.99525055177839	-0.750559553090372	-1.32160562538872
2.03105379517444	-0.795913473609822	-1.21082078364446
2.07638255461663	-0.84745484552988	-1.06173496652965
2.08171677911547	-0.85307004434709	-1.04359283140055
2.10838790160971	-0.87967726586506	-0.95114227730697
2.14941047935902	-0.915692741290655	-0.8037581814143
2.1533038284223	-0.9187942605238	-0.789473512737506
2.17277057373874	-0.933462584111482	-0.71734957744161
2.20968806074114	-0.957377993969759	-0.577675952978621
2.21242535076474	-0.958944905929164	-0.56718486366442
2.22611180088276	-0.966347449292595	-0.514480737232002
2.25894110586769	-0.981143121942215	-0.386565255890821
2.28756189550188	-0.990593916724633	-0.273669085927878
2.28891991976591	-0.990961911763104	-0.268287080828088
2.29571004108607	-0.992692180922011	-0.241348162920717
2.32192470818007	-0.997652083442719	-0.136971827795388
2.34449823063321	-0.999726407501037	-0.0467807714802022
2.34786220205426	-0.999861149162146	-0.0333276099444845
2.36468205915949	-0.999855925805751	0.0339486454000478
2.39515931014782	-0.996965022037225	0.155701571402679
2.39665260373514	-0.996728067912144	0.161655914041206
2.40411907167175	-0.995409984657809	0.191404936650446
2.43326770007247	-0.988142946628208	0.307073392067257
2.46024940158218	-0.978423193504365	0.413221753603174
2.46117036420251	-0.978040972188443	0.416825415351245
2.46577517730415	-0.976080119125246	0.434822267361944
2.48879924281235	-0.965037608337512	0.524222908672312
2.52006126390651	-0.946774341237105	0.643796075710458
2.52023884108713	-0.946659958036982	0.644468537166615
2.5211267269902	-0.946086251226554	0.647829623404446
2.52556615650557	-0.943173003361176	0.664604200199364
2.54429422429454	-0.930067620393153	0.734776759284665
2.57043044276674	-0.909601706302902	0.830962660751611
2.57252580058585	-0.907852560045452	0.838579105914091
2.58300258968142	-0.898868296341136	0.876437757819194
2.6180372844429	-0.865981994069701	1.00015036058998
2.65716579803485	-0.824237174967335	1.13248943377299
2.66287253535101	-0.817720810534935	1.15123008302961
2.69140622193181	-0.783558630724304	1.24263570239625
2.72568964212833	-0.739149008078213	1.34708387839361
2.73287868514537	-0.729388697211266	1.3681990036255
2.76030972093253	-0.690779006835781	1.44613189400548
2.7877407567197	-0.650090698848298	1.51971324041206
2.79628931234703	-0.637004966499511	1.54171939425429
2.81751523667506	-0.603716469455486	1.59439822441974
2.83874116100309	-0.569340142453281	1.64420412624622
2.84846626110142	-0.553243410702966	1.66603928946919
2.86459214500111	-0.526094001467829	1.70085284680312
2.88071802890081	-0.498397409034858	1.73389737028157
2.8968439128005	-0.470182440252211	1.76513849074624
2.90715952152045	-0.451875191594229	1.7841623370329
2.9174751302404	-0.433375610378743	1.80242678667274
2.92779073896035	-0.414691570620158	1.81992406573086
2.9381063476803	-0.395831024844345	1.83664672680478
2.94842195640025	-0.376802000703787	1.85258765219422
2.95357976076022	-0.367226837590339	1.86026283062733
2.9587375651202	-0.357612597560762	1.86774005693067
2.96389536948017	-0.347960303674412	1.87501853544632
2.96905317384015	-0.338270983039984	1.88209749166526
2.97421097820012	-0.328545666706224	1.88897617230982
2.9793687825601	-0.318785389552209	1.89565384541382
2.98452658692007	-0.308991190177225	1.90212980040045
2.98968439128005	-0.299164110790252	1.90840334815791
2.99484219564002	-0.289305197099057	1.91447382111271
2.99742109782001	-0.284364130102379	1.91743270182932
3	-0.279415498198926	1.92034057330073
3.00199951506527	-0.275573524289362	1.92255999408158
3.00399903013055	-0.271727143347185	1.92474866885875
3.00599854519582	-0.267876416884569	1.92690656263046
3.0079980602611	-0.264021406483182	1.92903364088721
3.01254156366267	-0.255246055657831	1.93375226031787
3.01708506706425	-0.246449628368164	1.9383112037825
3.02162857046582	-0.237632850962665	1.9427100948349
3.0261720738674	-0.228796451470193	1.94694857024488
3.03613009693187	-0.209364599935958	1.9556752944123
3.04608811999635	-0.189849706909754	1.96362632777856
3.05604614306083	-0.17025951269645	1.97079851667934
3.06600416612531	-0.150601787468061	1.97718901636786
3.07496016103795	-0.132870880722501	1.98226671167734
3.08391615595059	-0.11509734490579	1.98670843476907
3.09287215086323	-0.0972868823156714	1.99051276060145
3.10182814577587	-0.07944520709713	1.99367846862958
3.11114399070898	-0.0608596932776902	1.99629266164473
3.12045983564208	-0.0422530532435614	1.99821388193716
3.12977568057518	-0.0236317459144446	1.99944146259403
3.13909152550828	-0.00500223530149899	1.99997497748546
3.14779332524692	0.0124010254427516	1.99984620865502
3.15649512498556	0.0298005301938079	1.99911173114478
3.1651969247242	0.0471910090309089	1.99777176741153
3.17389872446284	0.0645671947670437	1.99582672330031
3.18286357415236	0.0824481446489485	1.99319071184264
3.19182842384187	0.100302590296169	1.98991395832069
3.20079327353138	0.118124792120268	1.98599751609769
3.2097581232209	0.135909020898086	1.98144264417472
3.21920768297472	0.154607395921074	1.97595197626512
3.22865724272855	0.173250550425436	1.96975556532001
3.23810680248237	0.191831825708628	1.96285562448724
3.2475563622362	0.210344585169264	1.95525461819168
3.26003665666012	0.23467868247779	1.94414599862303
3.27251695108404	0.258866575284182	1.93182617872379
3.28499724550796	0.2828931945639	1.91830283372509
3.29747753993188	0.306743571765594	1.90358438865261
3.31630581040738	0.342358845741575	1.87913854810389
3.33513408088288	0.377488707077029	1.85202837562421
3.35396235135837	0.412083346985168	1.82229230930441
3.37279062183387	0.446093715541579	1.78997251035239
3.39179990228326	0.479789253087922	1.75476753175038
3.41080918273265	0.512791381511012	1.71702649839544
3.42981846318204	0.545052404917731	1.67680395502086
3.44882774363143	0.57652569848726	1.63415803272973
3.4692026538317	0.609333699514157	1.58582778716529
3.48957756403197	0.641130012776623	1.53486456303747
3.50995247423223	0.671861846280539	1.48135297550922
3.5303273844325	0.701478175406785	1.42538187083738
3.55353319708055	0.73378807636788	1.3587568715268
3.5767390097286	0.764517652926085	1.28920558230934
3.59994482237665	0.79360072425714	1.2168777924813
3.6231506350247	0.820974655536612	1.14192927095603
3.64713582921276	0.847409132363626	1.06188090177143
3.67112102340083	0.871893960663854	0.979389445231871
3.69510621758889	0.894372807778608	0.894644690826944
3.71909141177695	0.914793956244046	0.807841612246773
3.74064566583264	0.931351117984774	0.728244725428233
3.76219991988832	0.946177777469506	0.647294719344644
3.78375417394401	0.959246385939034	0.565142003616442
3.80530842799969	0.970532661190864	0.481939222565581
3.82602832972415	0.979682328845528	0.401111129478122
3.84674823144861	0.987149870600535	0.319594323937996
3.86746813317307	0.992922464600249	0.237528771243972
3.88818803489753	0.996990199233945	0.155055378900033
3.90890793662199	0.99934609015417	0.0723157546755661
3.92962783834645	0.99998609226894	-0.0105480365368207
3.95034774007091	0.998909106687216	-0.0933937166483691
3.97106764179537	0.996116982605708	-0.176079038667285
3.99231621662101	0.991477317932779	-0.260558845751387
4.01356479144665	0.98504730703364	-0.344568152363356
4.03481336627229	0.976838560810063	-0.427955259878992
4.05606194109793	0.966865902090125	-0.510569593201355
4.07813403412325	0.954658305041536	-0.595407492781946
4.10020612714857	0.940590658694623	-0.679085304733993
4.12227822017389	0.924690372349213	-0.761439991817275
4.14435031319921	0.90698842600758	-0.842311094758444
4.16557599652604	0.888298039264636	-0.918534906116483
4.18680167985287	0.868007074555219	-0.993103657272674
4.20802736317971	0.846152093111706	-1.06588298667852
4.22925304650654	0.822772474286758	-1.13674175705135
4.25253842400302	0.795420512589555	-1.21211584949916
4.27582380149951	0.766343726641557	-1.28486153750065
4.29910917899599	0.735605167803323	-1.35482107615883
4.32239455649248	0.703271490895644	-1.42184276218352
4.34490159040986	0.670568446415691	-1.48369533081647
4.36740862432725	0.636506881105879	-1.54254204520313
4.38991565824464	0.601155801114973	-1.59826368636194
4.41242269216202	0.564586825050713	-1.65074736647272
4.43208217242997	0.531705987101434	-1.69385801445161
4.45174165269791	0.498003247875696	-1.734350328054
4.47140113296585	0.463530704444177	-1.77216171501078
4.4910606132338	0.428341643826651	-1.80723372717962
4.51012254847541	0.393589371411588	-1.83857271459339
4.52918448371703	0.358265113876357	-1.86723978982793
4.54824641895864	0.322420206320833	-1.89319329235663
4.56730835420025	0.286106740481338	-1.91639550516186
4.58407530887686	0.253819794041296	-1.93450304952237
4.60084226355347	0.221247448131941	-1.95043540441113
4.61760921823008	0.188426327675579	-1.9641746552063
4.63437617290669	0.155393337321024	-1.97570535325107
4.6511431275833	0.12218561994735	-1.98501453322446
4.66791008225991	0.0888405148997833	-1.99209172771973
4.68467703693652	0.0553955160046894	-1.9969289790141
4.70144399161313	0.0218882294108374	-1.9995208480166
4.7176707090123	-0.0105632607995562	-1.99988841440844
4.73389742641147	-0.0430036264914868	-1.99814983232848
4.75012414381065	-0.0753987036455345	-1.99430693273485
4.76635086120982	-0.107714375937133	-1.98836376271192
4.78321026859664	-0.14116943111517	-1.97997090051204
4.80006967598347	-0.174463997719434	-1.96932710690708
4.81692908337029	-0.207560224796876	-1.95644448230178
4.83378849075712	-0.240420486876894	-1.9413376723176
4.85583444352997	-0.282971597009485	-1.91825657854824
4.87788039630283	-0.324972672272833	-1.89144681371257
4.89992634907569	-0.366342071766629	-1.86096049012733
4.92197230184854	-0.406999382430054	-1.82685686653504
4.94636328304114	-0.451056375289989	-1.78499092021249
4.97075426423374	-0.494040211220045	-1.738878109239
4.99514524542633	-0.53584862273454	-1.68862814558268
5.01953622661893	-0.57638213892695	-1.63436058435829
5.04068768756024	-0.610425291726527	-1.58414767395036
5.06183914850156	-0.643376228653509	-1.53110029508663
5.08299060944287	-0.675175991573597	-1.47531336386899
5.10414207038419	-0.705767682114007	-1.41688669819915
5.12559471175901	-0.735504808115499	-1.35503900643337
5.14704735313383	-0.763888178010153	-1.29069725574409
5.16849999450865	-0.790865549909266	-1.22397987232914
5.18995263588346	-0.816387269777199	-1.15500965493061
5.21200202240752	-0.841052584277168	-1.08190674363495
5.23405140893157	-0.864082567360861	-1.00670018731112
5.25610079545562	-0.885432439836636	-0.929536216583176
5.27815018197967	-0.905060689297484	-0.850564868045613
5.30052541466867	-0.923179836730165	-0.768736597424284
5.32290064735766	-0.93945052889709	-0.685369108597629
5.34527588004666	-0.953840187479914	-0.600629325785158
5.36765111273566	-0.966320000497349	-0.514686920909416
5.38959782436712	-0.976681336808578	-0.429388245436732
5.41154453599858	-0.985161269104523	-0.34326242938233
5.43349124763005	-0.991743462294025	-0.256475378912365
5.45543795926151	-0.996415236944979	-0.169194273944252
5.47519892836718	-0.998979718591647	-0.0903221311208878
5.49495989747286	-0.999984013399209	-0.0113089249729774
5.51472086657853	-0.999426552879826	0.0677219432311043
5.53448183568421	-0.997308207664351	0.146647044638742
5.55128844291776	-0.994280682077937	0.213597052850755
5.5680950501513	-0.990129876033037	0.280305751541437
5.58490165738485	-0.98486047886879	0.346697777104718
5.6017082646184	-0.97847844364349	0.412698123693401
5.62237730503234	-0.969114887654488	0.493219361041021
5.64304634544629	-0.958095508173918	0.572897886946569
5.66371538586023	-0.945439132843	0.651597563190888
5.68438442627418	-0.931167386263583	0.729183924011073
5.70808730220764	-0.912843990326225	0.816617044459141
5.73179017814111	-0.892469539397537	0.902215320746766
5.75549305407458	-0.870089812515029	0.985786423435748
5.77919593000805	-0.845755094339621	1.06714257791277
5.80100030707591	-0.821690020784005	1.1398693078489
5.82280468414377	-0.796062567682387	1.21042866511815
5.84460906121163	-0.768921463639874	1.27868648660086
5.86641343827949	-0.740318315350889	1.34451298536834
5.8901912474658	-0.707523820018268	1.4133789924953
5.9139690566521	-0.673129535035044	1.47904919331779
5.93774686583841	-0.637213229685586	1.5413751002448
5.96152467502471	-0.599856114710732	1.60021578750385
5.97114350626854	-0.5843538622413	1.62299792197486
5.98076233751236	-0.568635354289136	1.64517942347024
5.99038116875618	-0.552706407900629	1.66675208314324
6	-0.536572918000435	1.68770791746498
6	-0.536572918000435	1.68770791746498
6.00022058655476	-0.53620058011997	1.68818119629263
6.00132351932855	-0.534337326727125	1.69054265993628
6.00683818319753	-0.524982241524845	1.7022263610737
6.02064208087125	-0.501287812319683	1.73056121442698
6.03554632490212	-0.475276233027096	1.7596732677626
6.05039952563745	-0.448933603582293	1.78713023540493
6.05221989305567	-0.445677401823564	1.79038728045504
6.06132173014678	-0.42930864759507	1.80631568126957
6.07621009149867	-0.402229231095858	1.83107798375933
6.09115904632504	-0.374680846911345	1.85430770149703
6.10623202826698	-0.346564895431931	1.87605199635219
6.1099908765148	-0.339503373952141	1.88120967366757
6.12537717914001	-0.310402346409321	1.90121054419924
6.14109949403105	-0.280362396443902	1.91978845361694
6.15736729116597	-0.248988799200128	1.93701272878923
6.16214006344475	-0.239732675416971	1.9416778768245
6.17938718034805	-0.206108361641398	1.95705834686807
6.19719893990117	-0.171126315732459	1.97049819493836
6.21596528174359	-0.134035435600067	1.9819530791656
6.2184751249206	-0.129059376418589	1.98327373537638
6.23102434080566	-0.104132811947394	1.98912680086105
6.25287390021377	-0.0605856880121489	1.9963259998388
6.27744422936767	-0.0114819033244664	1.9998681615507
6.27765578179316	-0.0110588253491167	1.99987769864249
6.27871354392062	-0.00894340729126534	1.99992001386658
6.28400235455792	0.0016340940294315	1.99999732973492
6.2985193054717	0.0306631894688693	1.99905954769896
6.3195809671916	0.07272705532513	1.99470376289186
6.34763352490695	0.128539811353687	1.98340869908061
6.35003921846652	0.133309778667751	1.9821488369056
6.36206768626439	0.157111118730792	1.97516186311012
6.38231482193454	0.196962763585529	1.9608219396577
6.40132966979904	0.234096095588111	1.94442692640315
6.40579911867797	0.242777144068167	1.94016417688618
6.4231449738927	0.27627812261565	1.92215545569444
6.44004536662366	0.30859931147877	1.90238425661571
6.45630343211078	0.339359822914959	1.88131327597626
6.46131409597954	0.348769253288648	1.87441725126555
6.4766585065871	0.377362343582879	1.85213137940659
6.4918325190058	0.40528853180184	1.82837764806936
6.50683226706357	0.432527262384378	1.80324171124592
6.50913905241162	0.436682336015659	1.79923154420092
6.52067297915188	0.457316520589316	1.77860799502991
6.53548849931968	0.483462920423192	1.75072968167662
6.55027193372988	0.509129640846973	1.72137968944801
6.56507145608067	0.534378509487248	1.69049058985631
6.56531409931828	0.53478863265716	1.6899717374923
6.56652731550633	0.536837357411477	1.68737150821917
6.57259339644658	0.54703333057323	1.67422165228139
6.58757373205932	0.571864479147833	1.64069621501237
6.6026179147055	0.596284850849443	1.60554585938547
6.61785291626633	0.620464779458551	1.56846862570018
6.61942076190503	0.622920841746872	1.56456974905866
6.62725999009853	0.63510879879307	1.54484538216046
6.64426500232485	0.661006575357963	1.50076021713469
6.66347116609878	0.689335734174344	1.44888404724508
6.68544048422986	0.72049117752788	1.38692820737699
6.68848478332158	0.724700021089892	1.37812899168737
6.70370627878015	0.74533817398917	1.33337317566312
6.73343807734104	0.783641058420351	1.24242777103191
6.76944492450942	0.826307216419012	1.12643931766228
6.77405050827796	0.83145999967411	1.11116923813059
6.7970784271207	0.856157203996378	1.03343087247305
6.84731738587526	0.903670212912496	0.856458163122247
6.85339393831463	0.908807663441436	0.834430658281723
6.88377670051149	0.932467025832872	0.722510195732624
6.9249349072711	0.959013266996199	0.566722343746131
6.9304337673315	0.962071535368244	0.545594577810997
6.95792806763346	0.975610554338569	0.439017294708035
6.9971480119822	0.989811299277168	0.28477072759148
6.9998329136901	0.990561606550063	0.274136488844215
7.01325742222958	0.993884300564603	0.220852865874187
7.04854633915697	0.99919713418417	0.0801270750281309
7.04930494268323	0.999256768808181	0.0770950060907602
7.05309796031451	0.999520436278948	0.0619321390149314
7.07206304847091	0.999975785173088	-0.01391819923214
7.09349779993314	0.998758809229576	-0.0996160827641527
7.11749859999614	0.995218435653687	-0.195348563701171
7.11923837548997	0.994872549010005	-0.202273193738907
7.12793725295909	0.992962526897541	-0.236857933599442
7.16059916791303	0.983113961101284	-0.365988740196977
7.19819720191465	0.966588294059085	-0.512667805846817
7.20303366047653	0.964063616904048	-0.531342987389066
7.22721595328592	0.950092217096687	-0.623938391228821
7.27246533760669	0.918009925330369	-0.793114813869798
7.28039078220805	0.911609078126994	-0.822116509204025
7.3200180052149	0.876203446761034	-0.963882814213604
7.37218851963813	0.821243069890201	-1.14115699210462
7.38498132792319	0.806377272024294	-1.182802933988
7.44400780464157	0.73111012035719	-1.36451895100258
7.4612208689894	0.707194009145626	-1.41403908493158
7.52558557875294	0.610579493836612	-1.58390994908956
7.53989193788052	0.587672681167851	-1.61819754023913
7.60144251227291	0.48387591547217	-1.75027323401344
7.61170213096144	0.465818177806799	-1.76976091631017
7.66300022440406	0.372742554449869	-1.85586959466681
7.67045325866908	0.358869797751391	-1.86677526045518
7.70771842999417	0.288372224906341	-1.91503677239114
7.75802450171787	0.190738363659582	-1.96328182045112
7.76162802766872	0.18365873430993	-1.96598013144759
7.779645657423	0.14812486671503	-1.97793733354791
7.8183987752848	0.0711056620893971	-1.99493757778917
7.81971846257455	0.0684727237093637	-1.99530597764636
7.82631689902327	0.0553012437422835	-1.9969394306694
7.85393130189362	0.000100664161547993	-1.99999998986673
7.8796361300848	-0.0512864823998727	-1.99736796482075
7.88059114206202	-0.0531938980179413	-1.99716840473071
7.88536620194813	-0.0627279260392703	-1.99606132901252
7.90924150137866	-0.110294879569103	-1.98779781621858
7.94148101050035	-0.17410690969042	-1.96945351201601
7.94476532134967	-0.18057140464916	-1.96712375596761
7.96118687559626	-0.212771447306781	-1.95420399263841
8.00143253133801	-0.290645885706263	-1.91366137978695
8.00618774414488	-0.299732471531444	-1.90804658801577
8.02996380817922	-0.344742399999517	-1.87739466031261
8.07167344253845	-0.42175826123134	-1.81341663065399
8.07400674295033	-0.425984899304228	-1.80946054454334
8.08567324500973	-0.446977105013074	-1.78909079433564
8.11872372950631	-0.505088230376449	-1.72613542867898
8.1401506822643	-0.541599017729503	-1.68127392651458
8.14037154202161	-0.54197029063146	-1.68079529279785
8.14147584080817	-0.543825067485986	-1.67839720683021
8.14699733474095	-0.553058980389358	-1.66628420650342
8.16539608035042	-0.58333520742904	-1.624463032234
8.19080143007879	-0.62383465898463	-1.56311268723599
8.19289504367686	-0.627101734600571	-1.5578747246951
8.20336311166719	-0.643271050653748	-1.53127705578164
8.23770644363382	-0.694302031125261	-1.4393674854954
8.27555226838956	-0.746736122786788	-1.33024082470108
8.28144356296875	-0.754520948149994	-1.31255192476768
8.31090003586473	-0.791852744764157	-1.2214241369966
8.35732399619203	-0.845063929212344	-1.06933054860355
8.36806862387403	-0.856357490833357	-1.03276686215931
8.42179176228405	-0.906795830439477	-0.843140135203109
8.43021763802117	-0.913770934623507	-0.812459670475483
8.47234701670674	-0.944717111895643	-0.655773065904833
8.47859025224996	-0.948737505830587	-0.632130192382413
8.50980642996606	-0.966608984197767	-0.51251174296073
8.5568777647881	-0.986417687624933	-0.328512681890243
8.55977383225339	-0.987352530663258	-0.317080306502054
8.57425416957982	-0.991529291114554	-0.259766547976221
8.61015878142456	-0.998292750458789	-0.116817539460916
8.61105102588568	-0.998395390724365	-0.113254470646286
8.61551224819129	-0.998860896517391	-0.0954339438244698
8.63781835971929	-0.999995123828877	-0.00624574045878599
8.66030552833779	-0.999124355389185	0.0836784910988431
8.6611770502563	-0.99904991001668	0.0871613973192874
8.66553465984888	-0.998632158283244	0.104571744607226
8.68732270781177	-0.995406475735481	0.191477915842731
8.7185911091422	-0.987477359892104	0.315521559963949
8.72165168619589	-0.986493188272545	0.327604575620486
8.73695457146439	-0.981018681145686	0.387826493386815
8.76509546055017	-0.968557313521066	0.497581070479395
8.79323634963595	-0.953028716192737	0.605759906603349
8.79923265604262	-0.949327948461898	0.628574406953144
8.81990902107903	-0.935523435748588	0.706529266669563
8.84058538611543	-0.920119360752443	0.78327609938901
8.86126175115184	-0.903142061431898	0.85868368302313
8.86729952869394	-0.897891799524854	0.88043243090204
8.88117335357875	-0.885332765876469	0.929915896553063
8.89504717846357	-0.872092129874992	0.97868343607134
8.90892100334839	-0.858180085256612	1.02669750417337
8.9227948282332	-0.843607342663377	1.07392113566022
8.92765518026917	-0.838347933291538	1.09027105390505
8.93537569744585	-0.829830871583633	1.11602997193937
8.94309621462253	-0.82111596093155	1.1415228052097
8.95081673179921	-0.812205279151302	1.16674347569422
8.95853724897589	-0.803100950734807	1.19168597026037
8.96625776615257	-0.793805146343375	1.21634434209853
8.97397828332925	-0.784320082290167	1.24071271213983
8.97658045499632	-0.781080927692871	1.24885961483979
8.9791826266634	-0.777820617418353	1.25697269201671
8.98178479833047	-0.774539239772535	1.26505172392687
8.98438696999755	-0.771236883631953	1.27309649174864
8.98698914166462	-0.767913638441346	1.28110677758846
8.9895913133317	-0.764569594211238	1.28908236448671
8.99219348499877	-0.761204841515495	1.29702303642359
8.99479565666585	-0.757819471488877	1.30492857832499
8.99739782833292	-0.754413575824565	1.31279877606828
8.99869891416646	-0.752702959684474	1.31672055422893


==> data/xHatDataSim1.dat <==
0	0	0
3.09439255574185e-05	0.000371303169720862	-1.10097033867936e-08
0.000185663553344511	0.00222710112435954	-3.96016270382693e-07
0.000959261692279975	0.0114881713092307	-1.05271472000086e-05
0.00386576740830851	0.0460179271716959	-0.000168305491346002
0.00681289044380889	0.0806069488455863	-0.000514642671000615
0.00982390829356824	0.11551194128653	-0.00105333753290278
0.0129023512722116	0.150751670026452	-0.00178826532010642
0.0160778343255066	0.186635816886863	-0.00273227614262012
0.0195131003784693	0.224930468823999	-0.00395578672294964
0.0231985901406348	0.265417569627045	-0.00549027985690355
0.0271304157496064	0.307941523236822	-0.00736694475561188
0.0313083542246877	0.352384259271916	-0.00961689517143641
0.035736042832023	0.398664692069671	-0.012272153745353
0.0404214833918771	0.446740704461502	-0.0153669723147097
0.0453779576101808	0.496614262039729	-0.0189396505390238
0.0506255300339903	0.548340750461888	-0.0230351260079422
0.0561934848533917	0.602044847228494	-0.0277088352460717
0.0621243837694235	0.657947645153093	-0.0330328120843241
0.0684812006723473	0.716415158782832	-0.0391060466704343
0.0753609456517375	0.778052180129925	-0.0460738128726503
0.0829240211978094	0.843906881812276	-0.0541686384710435
0.0914703346322752	0.916007168606533	-0.06381522685994
0.1017115434842	0.999299402809956	-0.0760020152308508
0.113035013062209	1.08762941626163	-0.090179576727994
0.124752115083609	1.17507498667379	-0.105523129970229
0.135561924694773	1.25236083914669	-0.120196970004659
0.145129309825592	1.31817932029288	-0.133535029695855
0.15411368802435	1.37787254646562	-0.146311362187806
0.162758751246112	1.43345444643398	-0.158794107891229
0.171169785395726	1.48584967238126	-0.171080476295269
0.179396363797274	1.53554934724682	-0.183198901988665
0.187456831296985	1.58281434635346	-0.19513853160833
0.195347281911578	1.62775727665919	-0.206859886646642
0.203044506310934	1.67037830395567	-0.218298468402848
0.210505536949595	1.7105772001361	-0.2293644774272
0.217664181577686	1.74814753835133	-0.239938996014322
0.22442329027373	1.78274906332657	-0.249864769931382
0.230934255417253	1.81530168274789	-0.259354817406014
0.237506558207602	1.84740684363061	-0.268846285807923
0.243753279103801	1.87723742985034	-0.27777020510699
0.25	1.90641812870908	-0.28658439175764
0.25679548571337	1.9374429935453	-0.296031218444575
0.264712317527831	1.97266781998462	-0.306826394188569
0.273821000706585	2.01200869698805	-0.318929825786107
0.284218211930821	2.0554163552148	-0.332276117907996
0.296051157399468	2.10295012973596	-0.346776089899052
0.309531370028227	2.15478300642392	-0.362282973698374
0.309806434430953	2.15581573824899	-0.362587282560399
0.31118175644458	2.16096472486377	-0.364101247431812
0.318058366512718	2.18634658391848	-0.371479636524776
0.33517136386415	2.24696257828072	-0.388417621249456
0.35469080547399	2.3118783051918	-0.405167389374734
0.377927804209586	2.38366658050818	-0.421410535186033
0.379102875646601	2.38714543885729	-0.422123923596703
0.384978232831676	2.40432821234829	-0.42553596147841
0.40637895389451	2.46402109970889	-0.435898889782048
0.431580265759178	2.52877781729962	-0.444420546165431
0.433667759688207	2.53388488560548	-0.444970436993923
0.444105229333351	2.55885138103528	-0.44742183192183
0.463268984685316	2.60228990530751	-0.450938697478723
0.481470771740426	2.64077981035713	-0.453635839340046
0.492247199402643	2.66234443554624	-0.45517873553933
0.492424767717743	2.66269231572057	-0.455204714955764
0.493312609293243	2.66442812629239	-0.455335074890421
0.497751817170743	2.67301778794262	-0.456002264238643
0.502584995838659	2.68220160768357	-0.456770678446289
0.507999890640429	2.69228475780633	-0.457705946867881
0.514602537385752	2.70428854773409	-0.458987653871326
0.522284849950997	2.71785807801555	-0.460727598797079
0.53097851499976	2.73270677291503	-0.463094302165397
0.54065088740814	2.7486049633894	-0.466321348527251
0.551300053157112	2.76536471135725	-0.470717677367862
0.553480616946218	2.76870164051334	-0.471737759882836
0.56223422432495	2.78177711037127	-0.476289440545362
0.571875243018152	2.79559187164457	-0.482230024087762
0.582384019957942	2.80996155572316	-0.489931102336528
0.592716421852935	2.82340158668899	-0.498850843689077
0.602224657855465	2.83517612743821	-0.508308802835625
0.60232719361035	2.83530003438202	-0.508417507954608
0.602839872384776	2.83591859229098	-0.508963211437744
0.605403266256905	2.83898700110371	-0.511746428804959
0.609809111174221	2.84416626007116	-0.516745206228261
0.61576721777527	2.85098127947967	-0.523943958458599
0.623591908240583	2.8596041933896	-0.534176011345065
0.633420915972194	2.86991543637252	-0.548295955193232
0.645580062571026	2.88188024528453	-0.56772533290931
0.660675764859672	2.89553764590482	-0.594847693052174
0.662815229746417	2.89736728415314	-0.598956807385497
0.673512554180142	2.90612566995869	-0.620468097532436
0.695770310499601	2.92229717663263	-0.670162130201555
0.722615885442303	2.93819807071106	-0.738240202565726
0.727463324317232	2.94065694249956	-0.751402894809326
0.740824993839479	2.94679333483979	-0.788928928902103
0.758312525695813	2.95342005157151	-0.840555702527197
0.783389211619106	2.96019714906973	-0.91891015898004
0.790155906853791	2.96148383350935	-0.940826236554091
0.802204835428052	2.96321357056735	-0.980547903244016
0.819031359737222	2.96444005979701	-1.03733370749667
0.840520554957511	2.96402411422578	-1.11172330657673
0.848568525100731	2.96330404514611	-1.14003710312774
0.861771182712996	2.96146659228043	-1.18691320894236
0.880480097606829	2.95748483918462	-1.25406262717861
0.899189012500662	2.95191387887351	-1.3218234919941
0.908929902431249	2.94839393543274	-1.35726138023938
0.925197964290606	2.94158484756113	-1.41655161393969
0.944487757577964	2.93202642076043	-1.48683828245006
0.97249637175534	2.91534760893559	-1.58840503458596
0.984840631936123	2.90696570481521	-1.63282949886772
0.999409617795651	2.89628013738063	-1.68487388094493
1.01819357613147	2.88125985983403	-1.75121349839896
1.04975650065885	2.85295759155135	-1.86030897541662
1.0609907390149	2.84198039130888	-1.89829701365805
1.07222497737096	2.83054181498043	-1.93578784410556
1.10008873683853	2.80023229773688	-2.02642156414789
1.11861646980061	2.77859219618549	-2.08465822610456
1.13467748049978	2.7589067657342	-2.1337162166227
1.15531395807697	2.73239235801212	-2.19468243222376
1.16644312884407	2.71753995647219	-2.22654627145024
1.17757229961116	2.70231103830957	-2.25767118299795
1.21228675663809	2.65248962092015	-2.34978851192495
1.22588267103702	2.63205865445356	-2.38371518222432
1.23947858543595	2.61113706444689	-2.4163839907635
1.26663304268192	2.56795213214563	-2.47775223661507
1.27501267595557	2.55426515810797	-2.49561599151169
1.28339230922922	2.54041558948195	-2.51296366617054
1.30434139241334	2.50510818182976	-2.5540407305429
1.32529047559746	2.46887676600101	-2.59177453193076
1.33308013924025	2.45518228563641	-2.60493740755963
1.34086980288305	2.44137285605912	-2.61762487576452
1.36034396199004	2.40636978097758	-2.64724577387654
1.37981812109702	2.37072589032501	-2.67383211340883
1.39360569148904	2.34513342773501	-2.690800399274
1.40739326188106	2.31926818914909	-2.70621984975291
1.44946967145908	2.23886341939431	-2.74364250454149
1.46136070533121	2.21579403515082	-2.75155368762564
1.47325173920334	2.19259713237404	-2.75829026767362
1.50509757694533	2.12994851774433	-2.77055009771876
1.52631633752632	2.0878793915892	-2.77403471284703
1.55563514679969	2.02948592418572	-2.77271973895885
1.56773055743162	2.00534852397634	-2.77011178376394
1.57982596806356	1.98120466908059	-2.76630721035347
1.59970365399615	1.94155021334364	-2.75747341775239
1.61958133992875	1.90198045061288	-2.74545326930068
1.63643343867961	1.8685470172298	-2.73279044652599
1.67599127537676	1.79070124540317	-2.69431198205345
1.69102030322273	1.76143781534436	-2.67651100178949
1.72132312695681	1.70310766082996	-2.63543036752581
1.74752905320721	1.65352742111142	-2.59441927338092
1.76047330867772	1.6293781779009	-2.57232663714877
1.77974218820022	1.59389156687063	-2.53724202456146
1.79901106772273	1.55900506868236	-2.49957915073889
1.81058138929135	1.53836710747904	-2.47574921959524
1.84132749869677	1.48474972322137	-2.40811969828416
1.86614191692473	1.44288426242937	-2.34910413733955
1.87604759168946	1.42654889663992	-2.32447451755393
1.9047701363342	1.38047348788787	-2.2497252583069
1.93205659592722	1.33858964959387	-2.17428484130336
1.94044056214604	1.32611031985534	-2.15027117504198
1.96160631788954	1.29545466748852	-2.08797104502018
1.98808990309918	1.25887827609868	-2.0067655815405
1.99525055177839	1.2493416696663	-1.98421209669796
2.03105379517444	1.20399867171921	-1.86785370454576
2.07638255461663	1.15246080636519	-1.71259247799909
2.08171677911547	1.14684782458946	-1.69378260345707
2.10838790160971	1.12024903744458	-1.59818291027814
2.14941047935902	1.08423673427447	-1.44654380175053
2.1533038284223	1.08113657376822	-1.43188896317481
2.17277057373874	1.06647411360589	-1.35800066983473
2.20968806074114	1.04256212462264	-1.21535866839703
2.21242535076474	1.04099602642099	-1.2046654999775
2.22611180088276	1.03359725015439	-1.150987240966
2.25894110586769	1.01880528239765	-1.02097019531091
2.28756189550188	1.00935863901021	-0.906487104215629
2.28891991976591	1.00899096501889	-0.901035036646908
2.29571004108607	1.00726226016894	-0.87375264544972
2.32192470818007	1.00230601804353	-0.768152584341285
2.34449823063321	1.00023509830744	-0.677027541059948
2.34786220205426	1.00010099817177	-0.663443968686741
2.36468205915949	1.00010894562403	-0.595547546260068
2.39515931014782	1.0030012721972	-0.472794813417513
2.39665260373514	1.00323847702779	-0.466795280899384
2.40411907167175	1.00455777351761	-0.436825205984891
2.43326770007247	1.01182624347313	-0.320365358925251
2.46024940158218	1.02154774689402	-0.21357404709767
2.46117036420251	1.02193010171348	-0.209949799055949
2.46577517730415	1.02389161137069	-0.191851221340774
2.48879924281235	1.0349360792955	-0.101969265956809
2.52006126390651	1.05319941121113	0.0181964085523693
2.52023884108713	1.05331381770573	0.0188720490555221
2.5211267269902	1.05388764067648	0.0222490050128529
2.52556615650557	1.0568014601903	0.0391023076580426
2.54429422429454	1.06990865568444	0.109597010574431
2.57043044276674	1.09037572218542	0.206211441709429
2.57252580058585	1.09212510361445	0.213861261181327
2.58300258968142	1.10111046308164	0.251885439593201
2.6180372844429	1.1339947359257	0.376147195796997
2.65716579803485	1.17573557259622	0.509103685729513
2.66287253535101	1.18225270014676	0.527934219032564
2.69140622193181	1.21641624193879	0.619803596572849
2.72568964212833	1.26082553332569	0.724844543241002
2.73287868514537	1.27058673520824	0.746087742605857
2.76030972093253	1.30919794514793	0.824533224942487
2.7877407567197	1.34988767165302	0.898662900842891
2.79628931234703	1.36297429536818	0.920846682274718
2.81751523667506	1.39626437534433	0.97398498360203
2.83874116100309	1.43064215455211	1.02427556519374
2.84846626110142	1.44673970671115	1.04634082344884
2.86459214500111	1.47389027902447	1.08154843316897
2.88071802890081	1.50158795217222	1.11500221342363
2.8968439128005	1.52980392582916	1.14666778058148
2.90715952152045	1.54811183951377	1.1659708162228
2.9174751302404	1.56661205319313	1.18452057194529
2.92779073896035	1.58529669449808	1.20230919624236
2.9381063476803	1.60415781246492	1.21932914743077
2.94842195640025	1.62318738092444	1.23557319708266
2.95357976076022	1.63276281337395	1.24340204790009
2.9587375651202	1.64237731591073	1.2510343569708
2.96389536948017	1.65202986564938	1.25846931014955
2.96905317384015	1.66171943565073	1.26570611350509
2.97421097820012	1.67144499503126	1.27274399341205
2.9793687825601	1.68120550907287	1.27958219664193
2.98452658692007	1.6909999393332	1.28621999045304
2.98968439128005	1.70082724375615	1.29265666267908
2.99484219564002	1.71068637678297	1.29889152181627
2.99742109782001	1.71562755168625	1.30193305859314
3	1.71562755168625	1.30193305859314
3.00226940753155	1.63148842258694	1.33191982822394
3.00453881506311	1.55129395794761	1.36064087040121
3.00680822259466	1.47484145480101	1.38814578650109
3.00907763012621	1.40196901972806	1.41450937432011
3.01454415477793	1.24021984352068	1.47364358187357
3.02001067942966	1.09633999731369	1.5269672991661
3.02547720408138	0.968508936201086	1.57501872798402
3.0309437287331	0.855055129026932	1.6183916832687
3.04048280283369	0.686932866519752	1.68433747175793
3.05002187693428	0.551393030258314	1.73950407237461
3.05956095103487	0.443014842280024	1.78561958389538
3.06910002513546	0.356855050742128	1.82416410141921
3.07841354629966	0.290216516218167	1.85556806365914
3.08772706746386	0.238079709111985	1.88180471711295
3.09704058862806	0.19803440939213	1.9037293224753
3.10635410979225	0.167972139623268	1.92185474515569
3.11576983424565	0.14596772952278	1.93673519278523
3.12518555869905	0.130950787311874	1.94879133900368
3.13460128315245	0.121701430172231	1.9584372288335
3.14401700760585	0.117301277941296	1.96584863721776
3.1543777597636	0.117089845841109	1.9716467635937
3.16473851192134	0.120795575874993	1.97545735179916
3.17509926407908	0.127697201691976	1.97751879376126
3.18546001623683	0.137142678028909	1.97785563770977
3.19527000701956	0.148029684376248	1.97665586585136
3.20507999780229	0.160346641256042	1.97422676068454
3.21488998858502	0.173712180522747	1.97068246887171
3.22469997936775	0.188091478984798	1.96611048762138
3.23693461689835	0.207278770637137	1.95906099820689
3.24916925442896	0.227460182332378	1.95044154583918
3.26140389195956	0.2484513182992	1.94025178292321
3.27363852949017	0.269946717227101	1.92869197975014
3.28813413992554	0.295808685796315	1.91350418776522
3.30262975036092	0.32192133206452	1.8964252426003
3.31712536079629	0.34804064782565	1.87737997052151
3.33162097123167	0.374103805211161	1.85670075257665
3.35249004713743	0.411561244670365	1.82488694709784
3.3733591230432	0.448800766788272	1.78952062986907
3.39422819894896	0.485559525700629	1.75004751767609
3.41509727485472	0.521420587290119	1.70759005901507
3.43675953711398	0.557443310755842	1.66134215663023
3.45842179937323	0.592597309937109	1.61191816106057
3.48008406163249	0.626971987735155	1.55920548437113
3.50174632389174	0.660308675221227	1.50348828924748
3.52548757780179	0.695171533476996	1.43943299920418
3.54922883171184	0.728314689418356	1.3718530383336
3.57297008562188	0.759882568565444	1.30076541437315
3.59671133953193	0.789993256017747	1.22703182071933
3.6225769283	0.821063014270989	1.14471458909112
3.64844251706807	0.849727803945794	1.05877800940401
3.67430810583614	0.875735364343906	0.968693452002687
3.70017369460421	0.899398576189342	0.876115374664029
3.7216031139859	0.91770482045593	0.798597090082556
3.7430325333676	0.93418117265283	0.719636290336728
3.76446195274929	0.948386196732638	0.639221201690079
3.78589137213099	0.960826266133294	0.557432274766663
3.80611166306831	0.971252500035952	0.479190348339304
3.82633195400562	0.980038366684409	0.400217476633103
3.84655224494294	0.987280577499285	0.320703698424439
3.86677253588025	0.993037185832446	0.24068738103127
3.88861365750579	0.997524168866531	0.153569727065843
3.91045477913134	0.999994219002092	0.0663355088787657
3.93229590075688	1.00041645746151	-0.0205948737183968
3.95413702238242	0.998995951569338	-0.107562497991032
3.97405275027776	0.995999383746172	-0.187081582308244
3.9939684781731	0.991412602844931	-0.266365079189763
4.01388420606844	0.985444773583408	-0.34524846412494
4.03379993396378	0.977855359497502	-0.423514274101244
4.05829415943957	0.966162437712241	-0.518801690251391
4.08278838491537	0.952311925578208	-0.612930292744239
4.10728261039117	0.936293836345333	-0.70554726280791
4.13177683586697	0.917901330894421	-0.796203006138966
4.15468388096278	0.898756825451661	-0.879567017838957
4.17759092605859	0.877723208511823	-0.961096507549034
4.20049797115441	0.854594456411442	-1.03998933084337
4.22340501625022	0.829775998044275	-1.11669263659214
4.24631206134604	0.803672421871426	-1.19203967132619
4.26921910644185	0.775794429375367	-1.2646596975744
4.29212615153766	0.745960326615	-1.33375930976024
4.31503319663348	0.714381910602789	-1.40004970441946
4.33680853869632	0.683105640441426	-1.46115351551552
4.35858388075916	0.650448537255662	-1.51938864135058
4.38035922282199	0.616432040938874	-1.57440218357666
4.40213456488483	0.581509787015657	-1.62647100926906
4.42505920734533	0.544317804465891	-1.67868573621299
4.44798384980582	0.505588096493404	-1.72688630219029
4.47090849226631	0.464870426917575	-1.77041358991391
4.49383313472681	0.423298902186694	-1.810497468391
4.51244015562346	0.389489159061328	-1.84123806363364
4.53104717652012	0.355101619872246	-1.86919253978815
4.54965419741677	0.320230528084202	-1.89408558315155
4.56826121831343	0.284853007546077	-1.91639701252946
4.59021266510925	0.242680776908736	-1.93999140574563
4.61216411190507	0.199915998614618	-1.95960313958507
4.63411555870088	0.156402532887144	-1.97483228868311
4.6560670054967	0.112586393465112	-1.98624750082267
4.67141063164559	0.0821930908563452	-1.99250091094318
4.68675425779448	0.0516520511042073	-1.99682460818473
4.70209788394337	0.0207928795953709	-1.99889579492346
4.71744151009226	-0.00996673639870226	-1.99904306949549
4.73278513624115	-0.040526081329626	-1.99753976504318
4.74812876239004	-0.0712225260205846	-1.99418495003361
4.76347238853892	-0.101891061070249	-1.98899569473952
4.77881601468781	-0.132415490045783	-1.98187083207304
4.79566606794482	-0.165651413181146	-1.97196224767455
4.81251612120183	-0.198667900856501	-1.9596928439138
4.82936617445884	-0.231533910787179	-1.94486411710341
4.84621622771585	-0.264140761145727	-1.92792696775541
4.86877995247294	-0.30736214074993	-1.90259640846381
4.89134367723005	-0.350071202124258	-1.87318286348439
4.91390740198715	-0.392025584918788	-1.83931054664119
4.93647112674425	-0.433042005619607	-1.80163983479042
4.9597603827786	-0.474621460337282	-1.75972586999048
4.98304963881295	-0.515055525132276	-1.71395921749886
5.0063388948473	-0.55397233176416	-1.66395798254068
5.02962815088165	-0.591899113623996	-1.61027138008958
5.05190647998966	-0.627542837208352	-1.55617026209282
5.07418480909767	-0.661584754368455	-1.49883278615415
5.09646313820568	-0.693861059035164	-1.43810337769936
5.11874146731369	-0.725007697796529	-1.3745716893842
5.14019979342192	-0.754062930300406	-1.3112662494976
5.16165811953015	-0.781507117485732	-1.24538402121701
5.18311644563839	-0.807415688535083	-1.17687135541496
5.20457477174662	-0.831995930433414	-1.10623115456063
5.22816679674747	-0.857574196012731	-1.02675649965944
5.25175882174833	-0.881083629272815	-0.944868462486915
5.27535084674919	-0.902270281890807	-0.860433899755415
5.29894287175004	-0.921366854726907	-0.774056464949102
5.32047594669388	-0.937481868311637	-0.694278829821348
5.34200902163772	-0.951805187167687	-0.613003605044776
5.36354209658156	-0.963907342193458	-0.530015241172563
5.3850751715254	-0.974197838998517	-0.446190949496781
5.40607259938318	-0.982813611799521	-0.364155256938912
5.42707002724097	-0.989466681341265	-0.281322816444706
5.44806745509875	-0.994165594844113	-0.197904993269391
5.46906488295653	-0.997363387857591	-0.114226333187703
5.49000400194055	-0.998969571563728	-0.0307886063688296
5.51094312092457	-0.998788784748435	0.0528093490765852
5.53188223990859	-0.997064384106926	0.136554385890063
5.55282135889261	-0.993555506129483	0.22008529081948
5.570460420038	-0.988858013462681	0.28993617663841
5.58809948118339	-0.982994446903006	0.359438112598574
5.60573854232878	-0.976230396754728	0.428635128468205
5.62337760347417	-0.968236152166875	0.497326198584769
5.6433340695718	-0.957227525998967	0.574135241667171
5.66329053566943	-0.944946772846945	0.650141363215337
5.68324700176706	-0.931692875135116	0.725329024383775
5.70320346786469	-0.916805809225792	0.799366735633907
5.72760085509067	-0.89627329642132	0.888566145307958
5.75199824231665	-0.873533891839231	0.975120014256955
5.77639562954262	-0.848266210739579	1.0580369105461
5.8007930167686	-0.821045127597251	1.13877708937799
5.82202212500601	-0.796409831746811	1.2079484693336
5.84325123324343	-0.770311166927426	1.27473598839658
5.86448034148084	-0.74243355755773	1.33900869591134
5.88570944971825	-0.713123305946903	1.40085431720619
5.90780580104245	-0.681608029847853	1.46325580189741
5.92990215236664	-0.648702877319355	1.52251794496448
5.95199850369083	-0.614289166100314	1.57772347871971
5.97409485501503	-0.578651928985638	1.62983139634204
5.98057114126127	-0.568082362274101	1.64471421363472
5.98704742750751	-0.557472401220983	1.65936810495339
5.99352371375376	-0.54677454476054	1.67384050873641
6	-0.535948079666639	1.68803246366303
6	-0.535948079666639	1.68803246366303
6.00022058655476	-0.535576699826019	1.68850299308903
6.00132351932855	-0.533718220817693	1.69085063258285
6.00683818319753	-0.524386618486683	1.70246333006974
6.02064208087125	-0.500748277305318	1.73060773507957
6.03554632490212	-0.474793080700369	1.75949561357715
6.05039952563745	-0.44850260594558	1.78671270909313
6.05221989305567	-0.445252522497501	1.78993931239771
6.06132173014678	-0.428913549942509	1.8057126426158
6.07621009149867	-0.401880081209661	1.8302123173347
6.09115904632504	-0.37437451102932	1.85316896348856
6.10623202826698	-0.346298603413999	1.87463088856773
6.1099908765148	-0.339246588214412	1.87971722445233
6.12537717914001	-0.310182732756312	1.89942424411675
6.14109949403105	-0.280177922317069	1.91769997565804
6.15736729116597	-0.248837888777004	1.93461214193538
6.16214006344475	-0.239591084357723	1.93918601607749
6.17938718034805	-0.205998725336164	1.95424052449652
6.19719893990117	-0.171046905330782	1.96735120964815
6.21596528174359	-0.133985083569505	1.97847073170748
6.2184751249206	-0.1290126985801	1.97974744072327
6.23102434080566	-0.104103838523363	1.98538519946893
6.25287390021377	-0.0605850540863665	1.99222986362626
6.27744422936767	-0.0115096121202752	1.99540717648754
6.27765578179316	-0.0110867630942469	1.99541371098776
6.27871354392062	-0.00897248615732098	1.99544105842823
6.28400235455792	0.0015993992953781	1.99544468357231
6.2985193054717	0.0306138288031319	1.99431509758016
6.3195809671916	0.0726582695493966	1.98971007402586
6.34763352490695	0.128448351238443	1.97814138762568
6.35003921846652	0.133216491514247	1.9768606836743
6.36206768626439	0.157009033378374	1.96977735727646
6.38231482193454	0.19684712415263	1.95530599528634
6.40132966979904	0.233968916520378	1.93882223793827
6.40579911867797	0.242647377796774	1.93454340844281
6.4231449738927	0.276138948281316	1.91649151170918
6.44004536662366	0.308451726306526	1.89670684505472
6.45630343211078	0.339204788291212	1.87564990069248
6.46131409597954	0.348612011755057	1.86876342680929
6.4766585065871	0.377198762383	1.84652310702663
6.4918325190058	0.405119145140026	1.82283798221392
6.50683226706357	0.432352556585088	1.79779288012902
6.50913905241162	0.436506832529207	1.79379865058815
6.52067297915188	0.45713719773248	1.7732630042676
6.53548849931968	0.483279057598484	1.74551744851918
6.55027193372988	0.508941575401428	1.71632173554823
6.56507145608067	0.534186542063045	1.68560862370171
6.56531409931828	0.534596601816892	1.68509282885863
6.56652731550633	0.536645010647356	1.68250797280554
6.57259339644658	0.546839435748692	1.66943712510032
6.58757373205932	0.571667068852234	1.63612218972828
6.6026179147055	0.596084172057496	1.60120441518948
6.61785291626633	0.620261042294003	1.5643838128512
6.61942076190503	0.62271678809304	1.56051249105359
6.62725999009853	0.634903209408296	1.54092917808175
6.64426500232485	0.660798061740699	1.49716873882794
6.66347116609878	0.689124332949917	1.44568856707291
6.68544048422986	0.720277045286319	1.38422191268761
6.68848478332158	0.724485433840434	1.37549317535745
6.70370627878015	0.745121577246558	1.33110014731347
6.73343807734104	0.783423125421106	1.24091249812547
6.76944492450942	0.826090552226375	1.12591628211016
6.77405050827796	0.831242708601502	1.11077700535942
6.7970784271207	0.855937966120487	1.03370908474303
6.84731738587526	0.903468502015639	0.858292356573369
6.85339393831463	0.908604684071461	0.836454552943724
6.88377670051149	0.932261473094707	0.725496477167258
6.9249349072711	0.958811708518694	0.57103169123499
6.9304337673315	0.961868822200616	0.550079812809352
6.95792806763346	0.97540479009235	0.444380067635687
6.9971480119822	0.98960826263047	0.291367456779231
6.9998329136901	0.990358020274828	0.280816206465503
7.01325742222958	0.993678206031646	0.227944607348851
7.04854633915697	0.998991229864285	0.0882748922404572
7.04930494268323	0.999050719242908	0.0852650141086233
7.05309796031451	0.999313669537825	0.0702127638095958
7.07206304847091	0.9997661576178	-0.00509319271549145
7.09349779993314	0.998546528192632	-0.0901940809489232
7.11749859999614	0.995003896346307	-0.185282199391957
7.11923837548997	0.994657752236376	-0.192161101412956
7.12793725295909	0.992746499001733	-0.226519265741068
7.16059916791303	0.982898297223447	-0.354831922787067
7.19819720191465	0.966375731431464	-0.500631434830758
7.20303366047653	0.96385029886522	-0.519197477449442
7.22721595328592	0.949876713326608	-0.611263160569668
7.27246533760669	0.917804702175659	-0.779522030292063
7.28039078220805	0.911402352555991	-0.808368044308986
7.3200180052149	0.875999014830442	-0.949395546950239
7.37218851963813	0.821055411767726	-1.12577966976218
7.38498132792319	0.806186194144006	-1.16720658788437
7.44400780464157	0.730944089767963	-1.34800968153871
7.4612208689894	0.707021780435204	-1.39724880293609
7.52558557875294	0.610434549369756	-1.56619735189691
7.53989193788052	0.587520979711523	-1.60025392600487
7.60144251227291	0.483731746592934	-1.73145620281395
7.61170213096144	0.465669023936992	-1.75078073601024
7.66300022440406	0.372583849240786	-1.83614934492548
7.67045325866908	0.358707966924617	-1.84694190486873
7.70771842999417	0.288198880319392	-1.89467129003014
7.75802450171787	0.190555559687057	-1.9422831829646
7.76162802766872	0.183474832887587	-1.94493452602571
7.779645657423	0.147935827078237	-1.95666460475147
7.8183987752848	0.0709078381378347	-1.97323457407158
7.81971846257455	0.0682745942946711	-1.97358863959945
7.82631689902327	0.0551016171328799	-1.97515155723102
7.85393130189362	-0.00010469043168191	-1.97794257246402
7.8796361300848	-0.0514966064109384	-1.97509000864858
7.88059114206202	-0.0534041846906349	-1.97488271883002
7.88536620194813	-0.0629390146587687	-1.97373767285038
7.90924150137866	-0.110509841445719	-1.96530405293102
7.94148101050035	-0.174326920864938	-1.94678115877714
7.94476532134967	-0.180791811040926	-1.94443520994451
7.96118687559626	-0.212993800345991	-1.93144358658714
8.00143253133801	-0.290875023321601	-1.89080412478311
8.00618774414488	-0.299961965378277	-1.88518050991142
8.02996380817922	-0.344973995949075	-1.8545043462355
8.07167344253845	-0.42199708514161	-1.7905692833561
8.07400674295033	-0.42622378643943	-1.78661646685789
8.08567324500973	-0.447216332204553	-1.76626687710018
8.11872372950631	-0.505330613402569	-1.70340819802032
8.1401506822643	-0.54184206061004	-1.65862698797072
8.14037154202161	-0.54221333486656	-1.65814924984858
8.14147584080817	-0.54406811847497	-1.65575566663007
8.14699733474095	-0.553302066768821	-1.64366579650948
8.16539608035042	-0.583578673983267	-1.60192937756643
8.19080143007879	-0.624079278778509	-1.5407131008922
8.19289504367686	-0.627346350805158	-1.53548663862725
8.20336311166719	-0.64351568159874	-1.50894794825217
8.23770644363382	-0.694550480079039	-1.41725341793957
8.27555226838956	-0.746989985035522	-1.30837903955413
8.28144356296875	-0.754774535786311	-1.29072785036749
8.31090003586473	-0.792107479205864	-1.1997915209866
8.35732399619203	-0.845332180187159	-1.04799967555077
8.36806862387403	-0.856624534864468	-1.01149522197591
8.42179176228405	-0.907087724987833	-0.822157852722814
8.43021763802117	-0.91406088356557	-0.791509640891916
8.47234701670674	-0.945010461296846	-0.634960886205551
8.47859025224996	-0.949029352803726	-0.611331910657398
8.50980642996606	-0.966897711756624	-0.491765002669578
8.5568777647881	-0.986716842323148	-0.307783619817388
8.55977383225339	-0.987650896628377	-0.296349188821616
8.57425416957982	-0.991824058368407	-0.239020913080585
8.61015878142456	-0.998586030313491	-0.0960074021538833
8.61105102588568	-0.998688452425602	-0.092442191169535
8.61551224819129	-0.999152883546737	-0.0746106023474321
8.63781835971929	-1.00028309319525	0.0146413379986948
8.66030552833779	-0.999408728486964	0.104642991486359
8.6611770502563	-0.999334108744166	0.108129135495361
8.66553465984888	-0.998915497932859	0.125555925049879
8.68732270781177	-0.995686705672495	0.212550380363849
8.7185911091422	-0.987756278881968	0.336735898762864
8.72165168619589	-0.986771581426175	0.348833398717563
8.73695457146439	-0.981294781693873	0.409129316507389
8.76509546055017	-0.968831743003399	0.51902555346434
8.79323634963595	-0.953301655772615	0.627348124584346
8.79923265604262	-0.949600046253406	0.650192705010491
8.81990902107903	-0.935793503901452	0.728250281646972
8.84058538611543	-0.920387587064431	0.805096116225757
8.86126175115184	-0.903408614071553	0.880597266502611
8.86729952869394	-0.89815769438372	0.90237187358663
8.88117335357875	-0.885597345661814	0.951912414330059
8.89504717846357	-0.872355480664239	1.000733225997
8.90892100334839	-0.858442287256663	1.04879635687149
8.9227948282332	-0.843868470605709	1.09606446285907
8.92765518026917	-0.838608658389932	1.11242875216155
8.93537569744585	-0.83009098553793	1.13820923294674
8.94309621462253	-0.821375486752774	1.1637220155317
8.95081673179921	-0.812464238976295	1.18896097363541
8.95853724897589	-0.803359365859369	1.21392004915585
8.96625776615257	-0.794063037254137	1.23859325372569
8.97397828332925	-0.784577468695274	1.26297467024312
8.97658045499632	-0.781338144693781	1.27112555538442
8.9791826266634	-0.778077667204247	1.27924240699531
8.98178479833047	-0.774796124504292	1.28732500418807
8.98438696999755	-0.771493605442513	1.29537312704487
8.98698914166462	-0.768170199436076	1.30338655662407
8.9895913133317	-0.764825996468284	1.31136507496644
8.99219348499877	-0.761461087086137	1.31930846510142
8.99479565666585	-0.758075562397874	1.32721651105331
8.99739782833292	-0.754669514070501	1.33508899784736
8.99869891416646	-0.752958822279622	1.33901183954275

